Band-wise Hyperspectral Image Pansharpening using CNN Model Propagation

Hyperspectral pansharpening is receiving a growing interest since the last few years as testified by a large number of research papers and challenges. It consists in a pixel-level fusion between a lower-resolution hyperspectral datacube and a higher-resolution single-band image, the panchromatic image, with the goal of providing a hyperspectral datacube at panchromatic resolution. Thanks to their powerful representational capabilities, deep learning models have succeeded to provide unprecedented results on many general purpose image processing tasks. However, when moving to domain specific problems, as in this case, the advantages with respect to traditional model-based approaches are much lesser clear-cut due to several contextual reasons. Scarcity of training data, lack of ground-truth, data shape variability, are some such factors that limit the generalization capacity of the state-of-the-art deep learning networks for hyperspectral pansharpening. To cope with these limitations, in this work we propose a new deep learning method which inherits a simple single-band unsupervised pansharpening model nested in a sequential band-wise adaptive scheme, where each band is pansharpened refining the model tuned on the preceding one. By doing so, a simple model is propagated along the wavelength dimension, adaptively and flexibly, with no need to have a fixed number of spectral bands, and, with no need to dispose of large, expensive and labeled training datasets. The proposed method achieves very good results on our datasets, outperforming both traditional and deep learning reference methods. The implementation of the proposed method can be found on https://github.com/giu-guarino/R-PNN

==> figures/test_sigma/loss_FR2_S12.dat <==
iter spec struct
1	0.0326220653951168	0.718043909148768
2	0.0331010855734348	0.702936232117138
3	0.0335689298808575	0.687708998757632
4	0.0340242981910706	0.672401880328342
5	0.0344669930636883	0.657048980113247
6	0.0348967015743256	0.641688962061182
7	0.0353129543364048	0.626359692646168
8	0.0357149094343185	0.611099247042971
9	0.0361017696559429	0.595949164007794
10	0.0364727787673473	0.580949030223029
11	0.0368272028863430	0.566143219024614
12	0.0371644124388695	0.551565861722828
13	0.0374839119613171	0.537238575364577
14	0.0377851948142052	0.523174111742104
15	0.0380678400397301	0.509385831328421
16	0.0383315272629261	0.495874451849311
17	0.0385758243501186	0.482643208343522
18	0.0388002917170525	0.469702564964582
19	0.0390045382082462	0.457074989514444
20	0.0391880720853806	0.444813577890978
21	0.0393504872918129	0.433002027019924
22	0.0394914224743843	0.421692857172151
23	0.0396106876432896	0.410893465757208
24	0.0397083051502705	0.400570444998992
25	0.0397845208644867	0.390686147267291
26	0.0398397035896778	0.381202466659281
27	0.0398744009435177	0.372074647508631
28	0.0398893989622593	0.363262018038395
29	0.0398856066167355	0.354727097784184
30	0.0398641079664230	0.346432992797407
31	0.0398260802030563	0.338353556071814
32	0.0397727936506271	0.330468239840335
33	0.0397055633366108	0.322759331314985
34	0.0396257117390633	0.315217645836470
35	0.0395345650613308	0.307837729661244
36	0.0394333489239216	0.300614297770213
37	0.0393231995403767	0.293551801786658
38	0.0392049737274647	0.286663287183754
39	0.0390794463455677	0.279960392804071
40	0.0389471091330051	0.273455441715736
41	0.0388082750141621	0.267141074319293
42	0.0386631898581982	0.261028709385582
43	0.0385118797421455	0.255140179732721
44	0.0383542589843273	0.249463061495773
45	0.0381902791559696	0.243963643729500
46	0.0380198471248150	0.238637500759708
47	0.0378428511321545	0.233486013238663
48	0.0376590751111507	0.228486818731307
49	0.0374683029949665	0.223619373890689
50	0.0372701548039913	0.218863755713315
51	0.0370642542839050	0.214199359386606
52	0.0368501804769039	0.209598779236935
53	0.0366275459527969	0.205037633464410
54	0.0363959744572640	0.200523020425992
55	0.0361551754176617	0.196096976500733
56	0.0359049737453461	0.191807283706766
57	0.0356455557048321	0.187682068918762
58	0.0353775620460510	0.183714490413417
59	0.0351018235087395	0.179889795032672
60	0.0348193496465683	0.176193939177369
61	0.0345313400030136	0.172622784823739
62	0.0342390015721321	0.169176987615175
63	0.0339433737099171	0.165829849554701
64	0.0336452610790730	0.162563115594811
65	0.0333448685705662	0.159363669622183
66	0.0330420956015587	0.156227364994104
67	0.0327363274991512	0.153156924502437
68	0.0324264764785767	0.150159173981470
69	0.0321112312376499	0.147241683134231
70	0.0317889302968979	0.144434195509699
71	0.0314571671187878	0.141760915288232
72	0.0311130229383707	0.139231069608183
73	0.0307542495429516	0.136824475486020
74	0.0303783956915140	0.134587512265580
75	0.0299828797578812	0.132494109329593
76	0.0295668076723814	0.130521783677488
77	0.0291302092373371	0.128658438651113
78	0.0286735128611326	0.126890687670430
79	0.0281975399702787	0.125213383179391
80	0.0277032386511564	0.123622511510906
81	0.0271917767822742	0.122114699944479
82	0.0266644433140755	0.120682886619866
83	0.0261225700378418	0.119324130615785
84	0.0255675297230482	0.118033294413920
85	0.0250005796551704	0.116804442641891
86	0.0244229640811682	0.115634642811143
87	0.0238357819616795	0.114520002253397
88	0.0232401303946972	0.113453134575342
89	0.0226369127631187	0.112430400011454
90	0.0220270305871964	0.111449646593847
91	0.0214112643152475	0.110505181830545
92	0.0207904111593962	0.109595131765068
93	0.0201651528477669	0.108716884042779
94	0.0195361357182264	0.107869788477158
95	0.0189040303230286	0.107051321355485
96	0.0182694811373949	0.106259299611120
97	0.0176331438124180	0.105492951813844
98	0.0169956348836422	0.104748104872595
99	0.0163574796169996	0.104019967445404
100	0.0157190766185522	0.103308624802847
101	0.0150808738544583	0.102615215367775
102	0.0144431572407484	0.101938831897471
103	0.0138063449412584	0.101278208795458
104	0.0131708430126309	0.100633642691959
105	0.0125370556488633	0.100005452000129
106	0.0119054280221462	0.0993921294245351
107	0.0112764509394765	0.0987949400287889
108	0.0106505416333675	0.0982139696537495
109	0.0100281499326229	0.0976490834750177
110	0.00940989051014185	0.0970999855894233
111	0.00879668910056353	0.0965669229536625
112	0.00818921718746424	0.0960501139491732
113	0.00758829060941935	0.0955493208179472
114	0.00699520437046886	0.0950651032438724
115	0.00641172612085938	0.0945970540350134
116	0.00583994993939996	0.0941447618958402
117	0.00528294220566750	0.0937072341538110
118	0.00474464567378163	0.0932829941963572
119	0.00423085223883390	0.0928698701472313
120	0.00374810444191098	0.0924646119849654
121	0.00330540235154331	0.0920633754243577
122	0.00291422149166465	0.0916605700790298
123	0.00258724112063646	0.0912485697963734
124	0.00233458494767547	0.0908174181946649
125	0.00216032075695694	0.0903553119177570
126	0.00205714558251202	0.0898503626620343
127	0.00200676266103983	0.0892929607286949
128	0.00198814738541842	0.0886780395039470
129	0.00198371289297938	0.0880055148082318
130	0.00198152451775968	0.0872795252654374
131	0.00197530165314674	0.0865078906817154
132	0.00196409970521927	0.0857020113737532
133	0.00195097352843732	0.0848740384406729
134	0.00194114109035581	0.0840365320011484
135	0.00194023200310767	0.0832010610426899
136	0.00195218867156655	0.0823782413192020
137	0.00197889865376055	0.0815771988945918
138	0.00201938068494201	0.0808057100811034
139	0.00207007024437189	0.0800698328585520
140	0.00212451838888228	0.0793739175800303
141	0.00217591854743660	0.0787201309393560
142	0.00221879477612674	0.0781090391984562
143	0.00224890629760921	0.0775397594660264
144	0.00226390711031854	0.0770105632458419
145	0.00226307776756585	0.0765189464455574
146	0.00224719522520900	0.0760618703773902
147	0.00221821409650147	0.0756359456401328
148	0.00217891577631235	0.0752375212226820
149	0.00213275034911931	0.0748627611846054
150	0.00208351062610745	0.0745076058859035
151	0.00203471072018147	0.0741677721514773
152	0.00198929221369326	0.0738391274507956
153	0.00194957572966814	0.0735176622362567
154	0.00191683822777122	0.0731994171174384
155	0.00189130939543247	0.0728809022749615
156	0.00187242066022009	0.0725594405603090
157	0.00185920158401132	0.0722330422897973
158	0.00185048603452742	0.0719005463642116
159	0.00184520019683987	0.0715616719640637
160	0.00184266944415867	0.0712169428946247
161	0.00184251659084111	0.0708675163407154
162	0.00184459902811795	0.0705150980854061
163	0.00184886483475566	0.0701617050794987
164	0.00185522064566612	0.0698095086047319
165	0.00186343968380243	0.0694607414618495
166	0.00187300785910338	0.0691175044782081
167	0.00188324879854918	0.0687815832679986
168	0.00189335073810071	0.0684544144357176
169	0.00190245278645307	0.0681370999499013
170	0.00190980860497803	0.0678302817963571
171	0.00191491062287241	0.0675341381297321
172	0.00191745255142450	0.0672486667175281
173	0.00191739725414664	0.0669734324390658
174	0.00191494333557785	0.0667077316372982
175	0.00191052339505404	0.0664506446675440
176	0.00190472370013595	0.0662009982141762
177	0.00189812760800123	0.0659576481874359
178	0.00189131137449294	0.0657193768840525
179	0.00188476627226919	0.0654849941804934
180	0.00187888729851693	0.0652534191939328
181	0.00187396933324635	0.0650236685129221
182	0.00187018350698054	0.0647948560481822
183	0.00186758092604578	0.0645663487088241
184	0.00186614971607924	0.0643377146527562
185	0.00186581606976688	0.0641087714936893
186	0.00186648685485125	0.0638795403769403
187	0.00186805485282093	0.0636502684616669
188	0.00187040900345892	0.0634212300689686
189	0.00187341775745153	0.0631927556882896
190	0.00187692616600543	0.0629653230525228
191	0.00188075262121856	0.0627394858315800
192	0.00188472156878561	0.0625157044686450
193	0.00188864686060697	0.0622943936781008
194	0.00189233245328069	0.0620760555408870
195	0.00189562118612230	0.0618609322614528
196	0.00189840164966881	0.0616490151275416
197	0.00190059747546911	0.0614404422259779
198	0.00190216174814850	0.0612351269811387
199	0.00190310890320688	0.0610328278470253
200	0.00190350518096238	0.0608333073868241
201	0.00190345337614417	0.0606360349544605
202	0.00190305616706610	0.0604405218344992
203	0.00190243776887655	0.0602462018941166
204	0.00190172193106264	0.0600522759777035
205	0.00190102728083730	0.0598580008879286
206	0.00190045800991356	0.0596631923184264
207	0.00190008932258934	0.0594679062756361
208	0.00189996592234820	0.0592724559246457
209	0.00190010468941182	0.0590771647798491
210	0.00190051598474383	0.0588825545255004
211	0.00190118257887661	0.0586890060811791
212	0.00190208188723773	0.0584962824322572
213	0.00190317549277097	0.0583044119551844
214	0.00190442253369838	0.0581134256518536
215	0.00190577481407672	0.0579233771012298
216	0.00190718390513211	0.0577342668466350
217	0.00190860230941325	0.0575461840978033
218	0.00190997833851725	0.0573592366107452
219	0.00191127217840403	0.0571733293040366
220	0.00191245623864234	0.0569883996730982
221	0.00191351480316371	0.0568045734332981
222	0.00191442656796426	0.0566218814798514
223	0.00191519316285849	0.0564402674830344
224	0.00191582576371729	0.0562596866361415
225	0.00191633903887123	0.0560800327618955
226	0.00191676802933216	0.0559010769752080
227	0.00191714102402329	0.0557226010350260
228	0.00191749213263392	0.0555444651730388
229	0.00191786489449441	0.0553665973469140
230	0.00191828631795943	0.0551886716577110
231	0.00191877479664981	0.0550105516386492
232	0.00191933917813003	0.0548321510288557
233	0.00191998505033553	0.0546532802091025
234	0.00192071159835905	0.0544739311302046
235	0.00192150636576116	0.0542944535180065
236	0.00192237028386444	0.0541148090740717
237	0.00192329974379390	0.0539347575897034
238	0.00192428927402943	0.0537539746995221
239	0.00192533095832914	0.0535723569112287
240	0.00192641222383827	0.0533898509918571
241	0.00192752515431494	0.0532066894166045
242	0.00192865042481571	0.0530232850805811
243	0.00192978000268340	0.0528401153566404
244	0.00193090643733740	0.0526574961341117
245	0.00193203322123736	0.0524758001195055
246	0.00193315884098411	0.0522950176205016
247	0.00193428643979132	0.0521151180658001
248	0.00193542463239282	0.0519364779651145
249	0.00193657737690955	0.0517591833618372
250	0.00193774851504713	0.0515831922678669
251	0.00193894689437002	0.0514084864727780
252	0.00194018171168864	0.0512348601642573
253	0.00194146018475294	0.0510622562210568
254	0.00194279965944588	0.0508905520550295
255	0.00194420292973518	0.0507198821884085
256	0.00194567185826600	0.0505504231105546
257	0.00194721133448184	0.0503818815350021
258	0.00194882252253592	0.0502141815048925
259	0.00195050926413387	0.0500473115516706
260	0.00195227237418294	0.0498812603486016
261	0.00195410172455013	0.0497160487091922
262	0.00195598509162664	0.0495516418631904
263	0.00195791153237224	0.0493879260244559
264	0.00195987848564982	0.0492248331169733
265	0.00196187291294336	0.0490623672195150
266	0.00196388433687389	0.0489004535403102
267	0.00196590786799788	0.0487391546479264
268	0.00196792860515416	0.0485784389715810
269	0.00196994375437498	0.0484182991704556
270	0.00197195215150714	0.0482587160494816
271	0.00197395007126033	0.0480996293168884
272	0.00197594682686031	0.0479410052480691
273	0.00197795103304088	0.0477826045060558
274	0.00197997898794711	0.0476241756030431
275	0.00198203511536121	0.0474653942941537
276	0.00198413687758148	0.0473060448257784
277	0.00198629358783364	0.0471459493987046
278	0.00198850664310157	0.0469852466755467
279	0.00199077744036913	0.0468242610178912
280	0.00199311063624918	0.0466635140552165
281	0.00199550576508045	0.0465036682900692
282	0.00199795886874199	0.0463451303810770
283	0.00200046412646770	0.0461880989131450
284	0.00200301897712052	0.0460327554208023
285	0.00200561620295048	0.0458790405230753
286	0.00200825044885278	0.0457267776873706
287	0.00201091542840004	0.0455758705597710
288	0.00201360485516489	0.0454262859385086
289	0.00201631360687315	0.0452780323620566
290	0.00201903586275876	0.0451310251309414
291	0.00202176929451525	0.0449854646025722
292	0.00202451087534428	0.0448413073093699
293	0.00202727341093123	0.0446985941788432
294	0.00203006109222770	0.0445571423751461
295	0.00203288719058037	0.0444169840192213
296	0.00203575962223113	0.0442781734538641
297	0.00203868607059121	0.0441407176909364
298	0.00204166094772518	0.0440046585688956
299	0.00204469729214907	0.0438699150940533
300	0.00204782118089497	0.0437364905290599
301	0.00205103470943868	0.0436040303855374
302	0.00205433554947376	0.0434724208473738
303	0.00205772416666150	0.0433418196135783
304	0.00206120708025992	0.0432125644821990
305	0.00206478731706738	0.0430851140917763
306	0.00206847442314029	0.0429595038148827
307	0.00207228539511561	0.0428356916250050
308	0.00207621464505792	0.0427134496704252
309	0.00208023958839476	0.0425926157883529
310	0.00208436162211001	0.0424732016018840
311	0.00208857539109886	0.0423550448880971
312	0.00209287018515170	0.0422379895290861
313	0.00209725298918784	0.0421219159695259
314	0.00210171076469123	0.0420067472224468
315	0.00210624164901674	0.0418923707469908
316	0.00211083120666444	0.0417787328540504
317	0.00211548130027950	0.0416656977146938
318	0.00212018517777324	0.0415531949281072
319	0.00212494260631502	0.0414410484385841
320	0.00212973821908236	0.0413292752298089
321	0.00213456479832530	0.0412177079674485
322	0.00213941931724548	0.0411063418113115
323	0.00214430503547192	0.0409951650623687
324	0.00214920123107731	0.0408840737571787
325	0.00215409882366657	0.0407728834969908
326	0.00215899199247360	0.0406616373676731
327	0.00216387794353068	0.0405503739803851
328	0.00216875178739429	0.0404388790401307
329	0.00217360514216125	0.0403271124014637
330	0.00217843055725098	0.0402151379067870
331	0.00218320381827652	0.0401029303294049
332	0.00218790816143155	0.0399907892995749
333	0.00219252472743392	0.0398788346207050
334	0.00219703884795308	0.0397674478957670
335	0.00220144819468260	0.0396569623851489
336	0.00220573670230806	0.0395477540134077
337	0.00220989878289402	0.0394399538633941
338	0.00221393746323884	0.0393335186596193
339	0.00221785600297153	0.0392282461194454
340	0.00222166255116463	0.0391239507866168
341	0.00222536199726164	0.0390204884951528
342	0.00222894875332713	0.0389176502139616
343	0.00223241606727242	0.0388150985894552
344	0.00223574810661376	0.0387129187586292
345	0.00223893369548023	0.0386109939258641
346	0.00224195863120258	0.0385094962249168
347	0.00224480428732932	0.0384084257033702
348	0.00224745366722345	0.0383078876405787
349	0.00224989000707865	0.0382079654289013
350	0.00225210469216108	0.0381088031146314
351	0.00225410470739007	0.0380104442240851
352	0.00225589913316071	0.0379128548959092
353	0.00225750240497291	0.0378161725010925
354	0.00225893501192331	0.0377204277283060
355	0.00226023141294718	0.0376256120685343
356	0.00226143118925393	0.0375316642030155
357	0.00226257322356105	0.0374384627361002
358	0.00226368196308613	0.0373459733403079
359	0.00226478348486125	0.0372542005707471
360	0.00226589827798307	0.0371631373030392
361	0.00226703402586281	0.0370728221589842
362	0.00226819934323430	0.0369832682838896
363	0.00226939073763788	0.0368945449699327
364	0.00227060145698488	0.0368066836584296
365	0.00227182148955762	0.0367197778632497
366	0.00227305013686419	0.0366338240594707
367	0.00227426900528371	0.0365488951968144
368	0.00227546994574368	0.0364650584945370
369	0.00227664783596993	0.0363823337952659
370	0.00227779289707541	0.0363007589884072
371	0.00227890210226178	0.0362203248919096
372	0.00227997172623873	0.0361410588290013
373	0.00228100386448205	0.0360629416018240
374	0.00228200131095946	0.0359859470141014
375	0.00228296942077577	0.0359100181224574
376	0.00228391471318901	0.0358351325867261
377	0.00228484370745719	0.0357612451917907
378	0.00228576548397541	0.0356883044380502
379	0.00228669447824359	0.0356162361383027
380	0.00228763744235039	0.0355449931496298
381	0.00228860042989254	0.0354745190502600
382	0.00228958926163614	0.0354047855273362
383	0.00229060393758118	0.0353357745973101
384	0.00229164143092930	0.0352674659404208
385	0.00229269755072892	0.0351998619020449
386	0.00229376857168973	0.0351329413837935
387	0.00229484867304564	0.0350667050035155
388	0.00229593040421605	0.0350011765250243
389	0.00229700864292681	0.0349363364101400
390	0.00229807686991990	0.0348722030712347
391	0.00229912414215505	0.0348087899159711
392	0.00230015022680163	0.0347460895207508
393	0.00230115605518222	0.0346840805408686
394	0.00230214674957097	0.0346227287717704
395	0.00230311905033886	0.0345620182740550
396	0.00230407784692943	0.0345019187192676
397	0.00230502453632653	0.0344424095369489
398	0.00230596447363496	0.0343834639879097
399	0.00230689928866923	0.0343250444980121
400	0.00230783247388899	0.0342671334910783
401	0.00230876589193940	0.0342096840910668
402	0.00230970280244947	0.0341526750282246
403	0.00231064390391111	0.0340961040579419
404	0.00231159175746143	0.0340399568350146
405	0.00231254519894719	0.0339842210384350
406	0.00231350003741682	0.0339288976700844
407	0.00231445650570095	0.0338739789064584
408	0.00231540971435607	0.0338194696505185
409	0.00231635686941445	0.0337653570460595
410	0.00231729820370674	0.0337116493930384
411	0.00231823045760393	0.0336583331819205
412	0.00231915293261409	0.0336054132404963
413	0.00232006330043077	0.0335528976339385
414	0.00232095993123949	0.0335007877236919
415	0.00232183956541121	0.0334490737806259
416	0.00232270313426852	0.0333977571896492
417	0.00232355133630335	0.0333468352513536
418	0.00232438510283828	0.0332962924734769
419	0.00232520746067166	0.0332461131885944
420	0.00232602050527930	0.0331962798084825
421	0.00232682796195149	0.0331467717145492
422	0.00232762796804309	0.0330975941490196
423	0.00232842494733632	0.0330487385075662
424	0.00232922309078276	0.0330001717481411
425	0.00233001937158406	0.0329518997121617
426	0.00233081518672407	0.0329039090896604
427	0.00233160797506571	0.0328562112006790
428	0.00233240099623799	0.0328087901007796
429	0.00233319122344255	0.0327616507385220
430	0.00233397842384875	0.0327148041051057
431	0.00233476073481143	0.0326682429099386
432	0.00233553419820964	0.0326219790761627
433	0.00233629695139825	0.0325760143663289
434	0.00233704969286919	0.0325303466508906
435	0.00233779195696116	0.0324849864524697
436	0.00233852257952094	0.0324399272809624
437	0.00233924365602434	0.0323951531743145
438	0.00233995704911649	0.0323506691899942
439	0.00234066089615226	0.0323064740504802
440	0.00234135868959129	0.0322625527189345
441	0.00234205182641745	0.0322188967779980
442	0.00234273914247751	0.0321755091068851
443	0.00234342203475535	0.0321323866936198
444	0.00234410399571061	0.0320895095541218
445	0.00234478665515780	0.0320468700488404
446	0.00234546884894371	0.0320044671195910
447	0.00234615290537477	0.0319622913260778
448	0.00234683603048325	0.0319203548532365
449	0.00234751752577722	0.0318786579562078
450	0.00234819413162768	0.0318372160964785
451	0.00234885932877660	0.0317960473006462
452	0.00234951358288527	0.0317551561943363
453	0.00235015968792141	0.0317145285917945
454	0.00235079904086888	0.0316741549596570
455	0.00235143420286477	0.0316340271103161
456	0.00235206657089293	0.0315941324598274
457	0.00235269404947758	0.0315544835060513
458	0.00235331966541708	0.0315150559689190
459	0.00235394155606627	0.0314758552948240
460	0.00235456391237676	0.0314368683470062
461	0.00235518440604210	0.0313980955922305
462	0.00235580652952194	0.0313595229848998
463	0.00235642585903406	0.0313211661443440
464	0.00235703750513494	0.0312830401669884
465	0.00235764100216329	0.0312451468704278
466	0.00235823960974813	0.0312074754013323
467	0.00235883006826043	0.0311700290850920
468	0.00235941424034536	0.0311328012658910
469	0.00235999631695449	0.0310957691461730
470	0.00236058095470071	0.0310589120152298
471	0.00236116698943079	0.0310222357786137
472	0.00236175442114472	0.0309857372919946
473	0.00236234301701188	0.0309494163109504
474	0.00236293510533869	0.0309132591595929
475	0.00236353022046387	0.0308772761345958
476	0.00236412463709712	0.0308414678977832
477	0.00236471509560943	0.0308058538892879
478	0.00236529647372663	0.0307704455972335
479	0.00236586527898908	0.0307352587184617
480	0.00236641848459840	0.0307003030388484
481	0.00236695469357073	0.0306655900899135
482	0.00236747623421252	0.0306310996243808
483	0.00236798659898341	0.0305968203146657
484	0.00236848765052855	0.0305627482330848
485	0.00236898404546082	0.0305288572201770
486	0.00236947974190116	0.0304951299474032
487	0.00236997660249472	0.0304615577479310
488	0.00237047369591892	0.0304281349861973
489	0.00237097265198827	0.0303948580844661
490	0.00237147440202534	0.0303617174645931
491	0.00237197824753821	0.0303287245349307
492	0.00237248162738979	0.0302958842196853
493	0.00237298244610429	0.0302632020826990
494	0.00237347860820591	0.0302306902463198
495	0.00237396848388016	0.0301983532890515
496	0.00237445160746574	0.0301661930217537
497	0.00237492867745459	0.0301341989432807
498	0.00237539922818542	0.0301023768778497
499	0.00237586628645659	0.0300707102244349
500	0.00237633008509874	0.0300391978461723
501	0.00237679062411189	0.0300078372523472
502	0.00237724720500410	0.0299766280898035
503	0.00237770099192858	0.0299455646470145
504	0.00237815151922405	0.0299146522855627
505	0.00237859738990665	0.0298838904988367
506	0.00237904023379087	0.0298532798925021
507	0.00237947818823159	0.0298228151506514
508	0.00237991334870458	0.0297924899707593
509	0.00238034198991954	0.0297623184349169
510	0.00238076806999743	0.0297322845667622
511	0.00238119415007532	0.0297023774801380
512	0.00238162325695157	0.0296725812466712
513	0.00238205678761005	0.0296428868366060
514	0.00238249078392983	0.0296133145157967
515	0.00238292431458831	0.0295838684518905
516	0.00238335761241615	0.0295545525775509
517	0.00238379160873592	0.0295253611954888
518	0.00238422327674925	0.0294963048799703
519	0.00238465098664165	0.0294673922385925
520	0.00238507450558245	0.0294386233044868
521	0.00238549243658781	0.0294099989105818
522	0.00238590198569000	0.0293815327562454
523	0.00238630478270352	0.0293532140333893
524	0.00238670245744288	0.0293250361180790
525	0.00238709477707744	0.0292969921042283
526	0.00238748220726848	0.0292690773698295
527	0.00238786498084664	0.0292412903545552
528	0.00238824170082808	0.0292136342033060
529	0.00238861632533371	0.0291860905506122
530	0.00238899048417807	0.0291586525732267
531	0.00238936441019177	0.0291313187025907
532	0.00238974136300385	0.0291040690942332
533	0.00239012343809009	0.0290768993866097
534	0.00239050900563598	0.0290498170522856
535	0.00239089340902865	0.0290228389879729
536	0.00239127548411489	0.0289959696505314
537	0.00239165173843503	0.0289692247822305
538	0.00239202007651329	0.0289426082167877
539	0.00239237840287387	0.0289161348139291
540	0.00239272695034742	0.0288897945938643
541	0.00239306595176458	0.0288635852465179
542	0.00239339820109308	0.0288374952557929
543	0.00239372556097806	0.0288115145830795
544	0.00239404872991145	0.0287856376040058
545	0.00239437003619969	0.0287598530025197
546	0.00239469157531858	0.0287341465905810
547	0.00239501614123583	0.0287085027516541
548	0.00239534513093531	0.0286829080610438
549	0.00239567901007831	0.0286573669543344
550	0.00239601475186646	0.0286318870155403
551	0.00239635235629976	0.0286064727282023
552	0.00239668879657984	0.0285811337621344
553	0.00239702221006155	0.0285558762650008
554	0.00239734980277717	0.0285307132228552
555	0.00239767180755734	0.0285056486326543
556	0.00239798822440207	0.0284806835688409
557	0.00239829695783556	0.0284558249874000
558	0.00239859847351909	0.0284310710388167
559	0.00239889370277524	0.0284064262993276
560	0.00239918287843466	0.0283818832357376
561	0.00239946786314249	0.0283574365092370
562	0.00239974842406809	0.0283330854091993
563	0.00240002549253404	0.0283088250396854
564	0.00240029883570969	0.0282846584030344
565	0.00240056891925633	0.0282605841708308
566	0.00240083620883524	0.0282365994375992
567	0.00240110233426094	0.0282126995585658
568	0.00240136892534792	0.0281888869036673
569	0.00240163737908006	0.0281651538004840
570	0.00240190885961056	0.0281414939769437
571	0.00240218359977007	0.0281179059595884
572	0.00240245880559087	0.0280943953059453
573	0.00240273308008909	0.0280709692142401
574	0.00240300479345024	0.0280476370912665
575	0.00240327324718237	0.0280244022430387
576	0.00240353378467262	0.0280012853016242
577	0.00240378594025970	0.0279782845860329
578	0.00240403297357261	0.0279553975854888
579	0.00240427348762751	0.0279326242532790
580	0.00240450864657760	0.0279099612508327
581	0.00240473635494709	0.0278874055415247
582	0.00240495777688921	0.0278649570547862
583	0.00240517617203295	0.0278425977404248
584	0.00240539573132992	0.0278203087136526
585	0.00240561924874783	0.0277980714434183
586	0.00240584579296410	0.0277758870223735
587	0.00240607396699488	0.0277537621907195
588	0.00240630097687244	0.0277317106250626
589	0.00240652495995164	0.0277097424222558
590	0.00240674614906311	0.0276878579349282
591	0.00240696268156171	0.0276660601850242
592	0.00240717688575387	0.0276443390148955
593	0.00240738829597831	0.0276226979896350
594	0.00240759924054146	0.0276011283119990
595	0.00240780971944332	0.0275796227115948
596	0.00240801787003875	0.0275581877364410
597	0.00240822252817452	0.0275368274851326
598	0.00240842392668128	0.0275155450324309
599	0.00240862299688160	0.0274943309143289
600	0.00240881997160614	0.0274731871614709
601	0.00240901368670166	0.0274521241048688
602	0.00240920367650688	0.0274311378291211
603	0.00240938807837665	0.0274102335504764
604	0.00240957038477063	0.0273893970338978
605	0.00240974873304367	0.0273686327343215
606	0.00240992545150220	0.0273479360118426
607	0.00241010263562202	0.0273272951451952
608	0.00241028028540313	0.0273067099759650
609	0.00241045677103102	0.0272861860119997
610	0.00241063302382827	0.0272657207555160
611	0.00241081090644002	0.0272453109720637
612	0.00241098948754370	0.0272249518663834
613	0.00241116713732481	0.0272046474860702
614	0.00241134129464626	0.0271844028671331
615	0.00241150823421776	0.0271642354591612
616	0.00241166818886995	0.0271441478900825
617	0.00241182302124798	0.0271241273827080
618	0.00241197226569057	0.0271041818835940
619	0.00241211522370577	0.0270843101996340
620	0.00241225305944681	0.0270645055713581
621	0.00241238949820399	0.0270447479563763
622	0.00241252756677568	0.0270250155607184
623	0.00241266912780702	0.0270053066809005
624	0.00241281487978995	0.0269856171257237
625	0.00241296482272446	0.0269659511501034
626	0.00241311499848962	0.0269463193575738
627	0.00241326168179512	0.0269267386459278
628	0.00241340440697968	0.0269072158272549
629	0.00241354154422879	0.0268877520229037
630	0.00241367262788117	0.0268683583429115
631	0.00241379532963038	0.0268490384195864
632	0.00241391244344413	0.0268297812805437
633	0.00241402629762888	0.0268105751208831
634	0.00241413689218462	0.0267914233222549
635	0.00241424748674035	0.0267723108424248
636	0.00241435994394124	0.0267532269337735
637	0.00241447705775499	0.0267341658442537
638	0.00241459975950420	0.0267151218808298
639	0.00241472432389855	0.0266961094967544
640	0.00241484702564776	0.0266771438548894
641	0.00241496530361474	0.0266582289947207
642	0.00241507985629141	0.0266393631965771
643	0.00241519068367779	0.0266205453691887
644	0.00241529755294323	0.0266017779416274
645	0.00241539906710386	0.0265830607453981
646	0.00241549871861935	0.0265643774506223
647	0.00241559906862676	0.0265457299621025
648	0.00241570011712611	0.0265271162208634
649	0.00241580302827060	0.0265085341561159
650	0.00241590780206025	0.0264899729205883
651	0.00241601350717247	0.0264714492274970
652	0.00241611758247018	0.0264529641387588
653	0.00241621839813888	0.0264345235613917
654	0.00241631409153342	0.0264161297084334
655	0.00241640326566994	0.0263977926884251
656	0.00241648941300809	0.0263795110520530
657	0.00241657393053174	0.0263612819233866
658	0.00241665891371667	0.0263430959323405
659	0.00241674459539354	0.0263249609391135
660	0.00241683260537684	0.0263068694383010
661	0.00241692457348108	0.0262888004471169
662	0.00241702003404498	0.0262707612179311
663	0.00241711712442338	0.0262527495552988
664	0.00241721374914050	0.0262347736707165
665	0.00241731037385762	0.0262168369092056
666	0.00241740467026830	0.0261989475634532
667	0.00241749570704997	0.0261811164185062
668	0.00241758557967842	0.0261633259860263
669	0.00241767289116979	0.0261455772771425
670	0.00241775787435472	0.0261278585534273
671	0.00241783866658807	0.0261101813305285
672	0.00241791456937790	0.0260925512302986
673	0.00241798511706293	0.0260749605636206
674	0.00241805263794959	0.0260573838070738
675	0.00241811829619110	0.0260398195998447
676	0.00241818372160196	0.0260222529879861
677	0.00241824914701283	0.0260046860724794
678	0.00241831364110112	0.0259871101156947
679	0.00241837860085070	0.0259695135942542
680	0.00241844286210835	0.0259518820042326
681	0.00241850595921278	0.0259342262216026
682	0.00241856719367206	0.0259165394027146
683	0.00241862749680877	0.0258988204435580
684	0.00241868500597775	0.0258810628885302
685	0.00241873995400965	0.0258632656603314
686	0.00241879327222705	0.0258453865181533
687	0.00241884542629123	0.0258273903779719
688	0.00241889641620219	0.0258092441730211
689	0.00241894624195993	0.0257909439040376
690	0.00241899699904025	0.0257723756172765
691	0.00241905194707215	0.0257535316055235
692	0.00241910992190242	0.0257344335084882
693	0.00241917092353106	0.0257150537410568
694	0.00241923192515969	0.0256953592217011
695	0.00241929222829640	0.0256753966549479
696	0.00241934950463474	0.0256552244139083
697	0.00241940515115857	0.0256348858808178
698	0.00241945986635983	0.0256143057241914
699	0.00241951621137559	0.0255936129369949
700	0.00241957581602037	0.0255729695744316
701	0.00241963984444737	0.0255523540278345
702	0.00241971015930176	0.0255317894911252
703	0.00241978769190609	0.0255113139421046
704	0.00241987174376845	0.0254908822572984
705	0.00241995998658240	0.0254705244622045
706	0.00242005125619471	0.0254502720863250
707	0.00242014718241990	0.0254300872710424
708	0.00242024497129023	0.0254100126783576
709	0.00242034648545086	0.0253899953322039
710	0.00242044846527278	0.0253699801912068
711	0.00242055323906243	0.0253499866129905
712	0.00242066709324718	0.0253299460633910
713	0.00242078676819801	0.0253099004939448
714	0.00242091063410044	0.0252898644593779
715	0.00242103636264801	0.0252698152538044
716	0.00242116465233266	0.0252498187514014
717	0.00242129364050925	0.0252299056519662
718	0.00242142681963742	0.0252100744419835
719	0.00242156162858009	0.0251903300344423
720	0.00242169690318406	0.0251706737474745
721	0.00242183008231223	0.0251511352446069
722	0.00242196000181139	0.0251317101170033
723	0.00242208712734282	0.0251124264560597
724	0.00242220726795495	0.0250933065524325
725	0.00242232065647841	0.0250743120290688
726	0.00242243008688092	0.0250554154424453
727	0.00242253532633185	0.0250366109482945
728	0.00242263730615377	0.0250178886023722
729	0.00242273905314505	0.0249992466719209
730	0.00242283823899925	0.0249806842230822
731	0.00242293812334538	0.0249621899926158
732	0.00242303707636893	0.0249437600324639
733	0.00242313579656184	0.0249253772185714
734	0.00242323474958539	0.0249070381334840
735	0.00242333416827023	0.0248887469300913
736	0.00242343195714057	0.0248705081569641
737	0.00242352811619639	0.0248523236236625
738	0.00242362148128450	0.0248342068546628
739	0.00242370925843716	0.0248161837639238
740	0.00242379331029952	0.0247982354754763
741	0.00242387456819415	0.0247803643704384
742	0.00242395279929042	0.0247625579882988
743	0.00242402777075768	0.0247448307656546
744	0.00242409994825721	0.0247271534790283
745	0.00242417468689382	0.0247095183866741
746	0.00242425268515945	0.0246919360446164
747	0.00242433021776378	0.0246744211999008
748	0.00242440518923104	0.0246569551091691
749	0.00242447899654508	0.0246395386750300
750	0.00242454675026238	0.0246221834388898
751	0.00242460728622973	0.0246049010011535
752	0.00242466246709228	0.0245876828516717
753	0.00242471345700324	0.0245705256883330
754	0.00242476002313197	0.0245534205159563
755	0.00242480449378490	0.0245363677318394
756	0.00242484733462334	0.0245193511993354
757	0.00242489040829241	0.0245023509932986
758	0.00242493557743728	0.0244853543388231
759	0.00242498330771923	0.0244683676884518
760	0.00242503266781569	0.0244513955384012
761	0.00242508132942021	0.0244344484691385
762	0.00242512766271830	0.0244175223841248
763	0.00242517190054059	0.0244006267896530
764	0.00242521124891937	0.0243837596737557
765	0.00242523895576596	0.0243669550705440
766	0.00242525688372552	0.0243502073543483
767	0.00242526573128998	0.0243335099911797
768	0.00242526526562870	0.0243168580250309
769	0.00242525455541909	0.0243002551546674
770	0.00242523523047566	0.0242836907823698
771	0.00242520822212100	0.0242671707199558
772	0.00242517492733896	0.0242506847189831
773	0.00242513976991177	0.0242342068886881
774	0.00242511043325067	0.0242177068626907
775	0.00242508854717016	0.0242011757773089
776	0.00242507760412991	0.0241845957633067
777	0.00242507760412991	0.0241679748861240
778	0.00242508715018630	0.0241513116495986
779	0.00242510228417814	0.0241346185776291
780	0.00242511671967804	0.0241179268414436
781	0.00242512417025864	0.0241012432288497
782	0.00242512556724250	0.0240845615502068
783	0.00242512044496834	0.0240678806852011
784	0.00242511136457324	0.0240511882394271
785	0.00242509786039591	0.0240344968410546
786	0.00242508179508150	0.0240177890540644
787	0.00242506689392030	0.0240010566619139
788	0.00242505595088005	0.0239842846559361
789	0.00242505013011396	0.0239674474926416
790	0.00242504710331559	0.0239505572367494
791	0.00242504756897688	0.0239336133390365
792	0.00242505478672683	0.0239165847192842
793	0.00242506898939610	0.0238994517962189
794	0.00242508668452501	0.0238822374610387
795	0.00242510926909745	0.0238649120957591
796	0.00242513581179082	0.0238474660974808
797	0.00242516561411321	0.0238299197162507
798	0.00242519937455654	0.0238122549002555
799	0.00242523709312081	0.0237944875304576
800	0.00242527783848345	0.0237766474483562
801	0.00242532021366060	0.0237587715411219
802	0.00242536724545062	0.0237408529291106
803	0.00242541846819222	0.0237228650314239
804	0.00242547481320798	0.0237048574423159
805	0.00242553278803825	0.0236868145395033
806	0.00242559192702174	0.0236687072489973
807	0.00242565385997295	0.0236505500236329
808	0.00242571858689189	0.0236323462422328
809	0.00242578517645597	0.0236141316404703
810	0.00242585176602006	0.0235959435904620
811	0.00242592184804380	0.0235777667730176
812	0.00242599635384977	0.0235596193196940
813	0.00242607295513153	0.0235415178086592
814	0.00242614722810686	0.0235235222678906
815	0.00242621940560639	0.0235056378877711
816	0.00242628669366241	0.0234878790174535
817	0.00242634699679911	0.0234702297310983
818	0.00242639705538750	0.0234527028073175
819	0.00242643593810499	0.0234353134108519
820	0.00242646667174995	0.0234180737972740
821	0.00242648879066110	0.0234009850013293
822	0.00242650369182229	0.0233840396352622
823	0.00242651277221739	0.0233672301083388
824	0.00242652092128992	0.0233505461878881
825	0.00242653046734631	0.0233339950648207
826	0.00242654001340270	0.0233175640386417
827	0.00242654792964458	0.0233012907682835
828	0.00242655235342681	0.0232851853480717
829	0.00242655072361231	0.0232692557877177
830	0.00242653675377369	0.0232535278283327
831	0.00242650788277388	0.0232380000775520
832	0.00242645968683064	0.0232226616313604
833	0.00242639263160527	0.0232075048711866
834	0.00242630834691227	0.0231925342441875
835	0.00242620916105807	0.0231777362458972
836	0.00242609833367169	0.0231630866058802
837	0.00242597796022892	0.0231485867326682
838	0.00242585060186684	0.0231342278425783
839	0.00242571905255318	0.0231199965902466
840	0.00242558564059436	0.0231058854474518
841	0.00242544896900654	0.0230918963608267
842	0.00242530996911228	0.0230780125872407
843	0.00242516724392772	0.0230642341887477
844	0.00242501706816256	0.0230505827298121
845	0.00242485385388136	0.0230370551768953
846	0.00242467853240669	0.0230236381368026
847	0.00242449017241597	0.0230103397775309
848	0.00242429133504629	0.0229971448486557
849	0.00242408202029765	0.0229840539724291
850	0.00242386502213776	0.0229710553603512
851	0.00242363847792149	0.0229581454368299
852	0.00242340238764882	0.0229453391196549
853	0.00242315838113427	0.0229326440154118
854	0.00242291088216007	0.0229200420497369
855	0.00242265732958913	0.0229075396154416
856	0.00242239912040532	0.0228951517845171
857	0.00242213788442314	0.0228828612038944
858	0.00242187548428774	0.0228706539824347
859	0.00242161191999912	0.0228585194598131
860	0.00242134463042021	0.0228464663172548
861	0.00242107198573649	0.0228344976898787
862	0.00242079328745604	0.0228226097427360
863	0.00242050830274820	0.0228107960667207
864	0.00242021493613720	0.0227990488865350
865	0.00241991342045367	0.0227873818917682
866	0.00241960375569761	0.0227757919503046
867	0.00241928733885288	0.0227642863373535
868	0.00241896673105657	0.0227528483462952
869	0.00241864542476833	0.0227414957962705
870	0.00241832388564944	0.0227302233469679
871	0.00241800257936120	0.0227190040846271
872	0.00241768220439553	0.0227078214015935
873	0.00241736252792180	0.0226966750880923
874	0.00241704215295613	0.0226855605503239
875	0.00241671758703887	0.0226744840015342
876	0.00241638743318617	0.0226634667755282
877	0.00241604959592223	0.0226525169102762
878	0.00241570454090834	0.0226416502366246
879	0.00241535226814449	0.0226308922260930
880	0.00241499394178391	0.0226202442040837
881	0.00241463142447174	0.0226097163446408
882	0.00241426983848214	0.0225993056520343
883	0.00241391151212156	0.0225890116798496
884	0.00241355760954320	0.0225788181708875
885	0.00241320743225515	0.0225687281409190
886	0.00241286237724125	0.0225587196000331
887	0.00241252058185637	0.0225487825362497
888	0.00241217901930213	0.0225389285764463
889	0.00241183675825596	0.0225291478787100
890	0.00241149519570172	0.0225194220537551
891	0.00241115014068782	0.0225097696622661
892	0.00241079903207719	0.0225002004224169
893	0.00241044256836176	0.0224907052097859
894	0.00241008424200118	0.0224812766135551
895	0.00240972638130188	0.0224718971764818
896	0.00240937317721546	0.0224625580693179
897	0.00240902486257255	0.0224532508494179
898	0.00240868097171187	0.0224439683607007
899	0.00240833917632699	0.0224347136019181
900	0.00240799854509532	0.0224254894273521
901	0.00240766000933945	0.0224162899802622
902	0.00240732100792229	0.0224071243153815
903	0.00240698200650513	0.0223979883621670
904	0.00240664277225733	0.0223888907993846
905	0.00240630214102566	0.0223798380485971
906	0.00240595987997949	0.0223708340381687
907	0.00240561668761075	0.0223618874672648
908	0.00240527279675007	0.0223529893201004
909	0.00240492820739746	0.0223441533406435
910	0.00240458687767386	0.0223353672414423
911	0.00240424834191799	0.0223266227688766
912	0.00240391097031534	0.0223179215404566
913	0.00240357429720461	0.0223092652942807
914	0.00240323948673904	0.0223006414749439
915	0.00240290490910411	0.0222920414592906
916	0.00240256846882403	0.0222834626867717
917	0.00240222970023751	0.0222749162950763
918	0.00240189000032842	0.0222663975371256
919	0.00240154913626611	0.0222579146514070
920	0.00240120687521994	0.0222494831679210
921	0.00240086112171412	0.0222411199384136
922	0.00240051257424057	0.0222328240353059
923	0.00240016216412187	0.0222245930836159
924	0.00239981082268059	0.0222164274468122
925	0.00239945738576353	0.0222083417224263
926	0.00239910162054002	0.0222003312009154
927	0.00239874841645360	0.0221923826045481
928	0.00239839730784297	0.0221844946400914
929	0.00239805434830487	0.0221766396388025
930	0.00239772233180702	0.0221687835365876
931	0.00239739823155105	0.0221609273037192
932	0.00239707878790796	0.0221530716172138
933	0.00239676097407937	0.0221452203342275
934	0.00239644246175885	0.0221373796082350
935	0.00239611719734967	0.0221295636890147
936	0.00239578541368246	0.0221217748291467
937	0.00239544711075723	0.0221140040330538
938	0.00239510275423527	0.0221062536792005
939	0.00239475467242301	0.0220985265204940
940	0.00239440728910267	0.0220908141940097
941	0.00239406409673393	0.0220831171824064
942	0.00239372579380870	0.0220754378296132
943	0.00239339494146407	0.0220677656796559
944	0.00239307177253068	0.0220601071423504
945	0.00239275395870209	0.0220524688131347
946	0.00239244010299444	0.0220448541095672
947	0.00239212671294808	0.0220372593806199
948	0.00239181006327271	0.0220297038762866
949	0.00239149061962962	0.0220221953526408
950	0.00239116675220430	0.0220147454553175
951	0.00239083892665803	0.0220073479138090
952	0.00239050923846662	0.0220000027101704
953	0.00239017838612199	0.0219927057655142
954	0.00238985032774508	0.0219854424580280
955	0.00238952855579555	0.0219782051998632
956	0.00238921609707177	0.0219709949770657
957	0.00238891039043665	0.0219637926458434
958	0.00238860980607569	0.0219565946624239
959	0.00238831317983568	0.0219494017542000
960	0.00238801329396665	0.0219422267582731
961	0.00238770944997668	0.0219350652370516
962	0.00238740094937384	0.0219279156510352
963	0.00238708499819040	0.0219207879314373
964	0.00238676462322474	0.0219136618814494
965	0.00238644029013813	0.0219065470408866
966	0.00238611269742250	0.0218994427501773
967	0.00238578487187624	0.0218923490115062
968	0.00238546123728156	0.0218852568185255
969	0.00238514319062233	0.0218781656694983
970	0.00238483306020498	0.0218710769262543
971	0.00238452991470695	0.0218639948054385
972	0.00238423119299114	0.0218569308762163
973	0.00238393456675112	0.0218498946723789
974	0.00238363700918853	0.0218428802169218
975	0.00238333153538406	0.0218358930475731
976	0.00238301861099899	0.0218289340979249
977	0.00238269916735590	0.0218220102780142
978	0.00238237809389830	0.0218151138285921
979	0.00238205771893263	0.0218082432365100
980	0.00238174013793468	0.0218013932238911
981	0.00238142837770283	0.0217945558811913
982	0.00238112406805158	0.0217877163415269
983	0.00238082720898092	0.0217808696209389
984	0.00238053430803120	0.0217740284880826
985	0.00238024303689599	0.0217671967702291
986	0.00237994827330112	0.0217603723009505
987	0.00237964815460145	0.0217535612450441
988	0.00237934151664376	0.0217467697864712
989	0.00237902905791998	0.0217400030052804
990	0.00237871333956718	0.0217332674351611
991	0.00237839482724667	0.0217265693480258
992	0.00237807654775679	0.0217199020125925
993	0.00237776199355721	0.0217132605060699
994	0.00237745512276888	0.0217066331949010
995	0.00237715733237565	0.0217000134895886
996	0.00237686745822430	0.0216934066598589
997	0.00237658363766968	0.0216868130840200
998	0.00237630261108279	0.0216802416740553
999	0.00237602088600397	0.0216737034981595
1000	0.00237573566846550	0.0216672003852392

==> figures/test_sigma/loss_FR2_S24.dat <==
iter spec struct
1	0.0163539592176676	0.690476574120612
2	0.0168684292584658	0.673356838651914
3	0.0173919554799795	0.656322353285308
4	0.0179236885160208	0.639469439476916
5	0.0184618365019560	0.622876948841972
6	0.0190047100186348	0.606610145911733
7	0.0195524413138628	0.590732535517941
8	0.0201027933508158	0.575294342835121
9	0.0206545833498240	0.560323571510487
10	0.0212069805711508	0.545849305226451
11	0.0217584501951933	0.531885758789831
12	0.0223073959350586	0.518443488767450
13	0.0228526089340448	0.505527742710178
14	0.0233931485563517	0.493135001039364
15	0.0239277631044388	0.481255159947877
16	0.0244552027434111	0.469875668698709
17	0.0249744411557913	0.458982623470652
18	0.0254844464361668	0.448560941845882
19	0.0259844921529293	0.438595984852521
20	0.0264734663069248	0.429070407919560
21	0.0269504096359015	0.419969259201013
22	0.0274148620665073	0.411270853373355
23	0.0278661511838436	0.402956287725240
24	0.0283038280904293	0.395005315832473
25	0.0287274736911058	0.387403140797386
26	0.0291367694735527	0.380130634058654
27	0.0295313764363527	0.373170444023977
28	0.0299110282212496	0.366505469476621
29	0.0302755348384380	0.360117217270415
30	0.0306247305124998	0.353989181990701
31	0.0309585761278868	0.348105127894212
32	0.0312770009040833	0.342449493153759
33	0.0315799601376057	0.337007872457322
34	0.0318675041198731	0.331764286858711
35	0.0321397334337235	0.326706212605963
36	0.0323967337608337	0.321820705050927
37	0.0326386280357838	0.317096107146039
38	0.0328655354678631	0.312520957035195
39	0.0330775789916515	0.308085224483783
40	0.0332749038934708	0.303778702368588
41	0.0334576703608036	0.299589944576065
42	0.0336260385811329	0.295508305060348
43	0.0337801650166512	0.291523418940934
44	0.0339202173054218	0.287626534597566
45	0.0340463481843472	0.283805668651714
46	0.0341586731374264	0.280049986391405
47	0.0342573821544647	0.276352611697960
48	0.0343426540493965	0.272703573970540
49	0.0344147458672524	0.269094006179727
50	0.0344739407300949	0.265521645199775
51	0.0345204696059227	0.261990172694484
52	0.0345545746386051	0.258494163243341
53	0.0345765911042690	0.255026291465803
54	0.0345869250595570	0.251579413454202
55	0.0345861278474331	0.248149256650769
56	0.0345748327672482	0.244732569136528
57	0.0345536954700947	0.241327660612514
58	0.0345233939588070	0.237933256478781
59	0.0344845727086067	0.234553307143302
60	0.0344378910958767	0.231195762547927
61	0.0343839861452580	0.227869467484146
62	0.0343233942985535	0.224584352510991
63	0.0342564433813095	0.221349676711400
64	0.0341832414269447	0.218172603376906
65	0.0341037884354591	0.215057371803180
66	0.0340179018676281	0.212017318174039
67	0.0339254625141621	0.209070686837984
68	0.0338262170553207	0.206222627748890
69	0.0337200425565243	0.203469273915591
70	0.0336069948971272	0.200798309592905
71	0.0334872491657734	0.198200218491456
72	0.0333610288798809	0.195686197033260
73	0.0332284308969975	0.193277262946165
74	0.0330895297229290	0.190969788689752
75	0.0329444110393524	0.188750040873623
76	0.0327933020889759	0.186603307998858
77	0.0326364450156689	0.184518823475931
78	0.0324740968644619	0.182489193135561
79	0.0323065668344498	0.180509462820176
80	0.0321342088282108	0.178575851198482
81	0.0319574289023876	0.176685980583289
82	0.0317765511572361	0.174836173270670
83	0.0315918028354645	0.173024665243169
84	0.0314035005867481	0.171250728415074
85	0.0312119200825691	0.169513195239904
86	0.0310173332691193	0.167810818524274
87	0.0308199990540743	0.166142366591605
88	0.0306201204657555	0.164506761885571
89	0.0304179135710001	0.162903032565518
90	0.0302135255187750	0.161330294233999
91	0.0300071183592081	0.159787607599294
92	0.0297988299280405	0.158274308902322
93	0.0295888166874647	0.156789573218949
94	0.0293771643191576	0.155332654709458
95	0.0291640032082796	0.153903058047672
96	0.0289494618773460	0.152499927693461
97	0.0287336092442274	0.151122766972235
98	0.0285165309906006	0.149771071272735
99	0.0282982904464006	0.148443813859646
100	0.0280789490789175	0.147140595542529
101	0.0278585683554411	0.145860855894417
102	0.0276372432708740	0.144604101025212
103	0.0274151060730219	0.143369789227570
104	0.0271921362727880	0.142157303915227
105	0.0269684456288815	0.140966133359191
106	0.0267440639436245	0.139795687939649
107	0.0265190284699202	0.138645582512299
108	0.0262933522462845	0.137515261590673
109	0.0260670538991690	0.136404191302078
110	0.0258401297032833	0.135312109579804
111	0.0256126169115305	0.134238655108244
112	0.0253845751285553	0.133183450307430
113	0.0251560322940350	0.132146121834016
114	0.0249270424246788	0.131126276580658
115	0.0246976763010025	0.130123621886733
116	0.0244680158793926	0.129137624811177
117	0.0242380704730749	0.128167973271251
118	0.0240078512579203	0.127214340889404
119	0.0237774550914764	0.126276361032547
120	0.0235469490289688	0.125353829068507
121	0.0233163647353649	0.124446295897381
122	0.0230857748538256	0.123553316523356
123	0.0228552017360926	0.122674709534934
124	0.0226247366517782	0.121810218100466
125	0.0223944690078497	0.120959436932809
126	0.0221644155681133	0.120122041639509
127	0.0219346042722464	0.119297876447857
128	0.0217050444334745	0.118486574571432
129	0.0214757882058620	0.117687839295148
130	0.0212469082325697	0.116901473322838
131	0.0210184864699841	0.116127209748124
132	0.0207905154675245	0.115364718942083
133	0.0205631423741579	0.114613817764045
134	0.0203364584594965	0.113874230957311
135	0.0201105270534754	0.113145669401523
136	0.0198854450136423	0.112427856575838
137	0.0196612216532230	0.111720522213932
138	0.0194379705935717	0.111023313797041
139	0.0192157607525587	0.110336030967339
140	0.0189946647733450	0.109658413125969
141	0.0187746752053499	0.108990121018003
142	0.0185559187084436	0.108330890091474
143	0.0183383449912071	0.107680370888928
144	0.0181221365928650	0.107038425954389
145	0.0179072506725788	0.106404903938699
146	0.0176937356591225	0.105779399266340
147	0.0174816250801086	0.105161789653394
148	0.0172709710896015	0.104551748882251
149	0.0170619077980518	0.103948961952626
150	0.0168544854968786	0.103353153575882
151	0.0166487935930491	0.102764137059299
152	0.0164448563009501	0.102181528559401
153	0.0162426922470331	0.101605093737954
154	0.0160424709320068	0.101034677249012
155	0.0158442892134190	0.100470040113062
156	0.0156481843441725	0.0999109856746277
157	0.0154542429372668	0.0993574374688014
158	0.0152624640613794	0.0988090085858155
159	0.0150728765875101	0.0982655622850653
160	0.0148856602609158	0.0977269269383521
161	0.0147008197382092	0.0971926070688163
162	0.0145183727145195	0.0966622741674772
163	0.0143382828682661	0.0961356904185485
164	0.0141606833785772	0.0956124937017657
165	0.0139854652807117	0.0950920797993652
166	0.0138127095997334	0.0945739474606121
167	0.0136422282084823	0.0940573109426633
168	0.0134739838540554	0.0935407995707518
169	0.0133077325299382	0.0930229753354034
170	0.0131431370973587	0.0925025886455020
171	0.0129798073321581	0.0919775138756834
172	0.0128171620890498	0.0914465284745382
173	0.0126544451341033	0.0909073678704540
174	0.0124908331781626	0.0903556603776262
175	0.0123258661478758	0.0897848039769016
176	0.0121594136580825	0.0891899117165632
177	0.0119920074939728	0.0885663566936887
178	0.0118247177451849	0.0879107026095002
179	0.0116597227752209	0.0872184998877332
180	0.0115006985142827	0.0864912431308528
181	0.0113527821376920	0.0857252463662649
182	0.0112212700769305	0.0849254727134891
183	0.0111102508381009	0.0840987275631655
184	0.0110220443457365	0.0832574750465438
185	0.0109551595523953	0.0824113494088728
186	0.0109034422785044	0.0815720546894900
187	0.0108586978167295	0.0807505769958890
188	0.0108107598498464	0.0799586781729453
189	0.0107495551928878	0.0792070319239518
190	0.0106661850586534	0.0785038723239186
191	0.0105545101687312	0.0778536280280171
192	0.0104128913953900	0.0772563610706077
193	0.0102426903322339	0.0767098853910543
194	0.0100484909489751	0.0762099333738539
195	0.00983662717044354	0.0757516474745133
196	0.00961392093449831	0.0753296451056996
197	0.00938696879893541	0.0749378742863155
198	0.00916163809597492	0.0745692202118958
199	0.00894297752529383	0.0742152619198122
200	0.00873434077948332	0.0738677717055224
201	0.00853780005127192	0.0735191684079461
202	0.00835431832820177	0.0731623847772623
203	0.00818365532904863	0.0727926686155251
204	0.00802538916468620	0.0724057550455904
205	0.00787892099469900	0.0719994670359272
206	0.00774334883317351	0.0715734708928160
207	0.00761781353503466	0.0711286649237473
208	0.00750155793502927	0.0706666972468025
209	0.00739380205050111	0.0701907043329287
210	0.00729369651526213	0.0697052862566086
211	0.00720028486102819	0.0692156475812475
212	0.00711236894130707	0.0687274835462305
213	0.00702886655926704	0.0682456651078758
214	0.00694891344755888	0.0677737348739662
215	0.00687144324183464	0.0673148594322313
216	0.00679554278030992	0.0668711742374362
217	0.00672044698148966	0.0664437944723453
218	0.00664562545716763	0.0660330893188635
219	0.00657085422426462	0.0656389294559091
220	0.00649600289762020	0.0652608647111149
221	0.00642131548374891	0.0648979136031196
222	0.00634713843464851	0.0645488904701563
223	0.00627399841323495	0.0642121411501396
224	0.00620253384113312	0.0638855692050313
225	0.00613334029912949	0.0635675396405236
226	0.00606685923412442	0.0632561513592418
227	0.00600346922874451	0.0629497850293244
228	0.00594334024935961	0.0626469472278583
229	0.00588658498600125	0.0623465853157046
230	0.00583326816558838	0.0620479518990201
231	0.00578338559716940	0.0617502513085480
232	0.00573686510324478	0.0614528124771261
233	0.00569353997707367	0.0611554735584499
234	0.00565315084531903	0.0608583220273637
235	0.00561553658917546	0.0605617198892832
236	0.00558043504133821	0.0602660420137580
237	0.00554757239297032	0.0599719665889920
238	0.00551665481179953	0.0596803465049730
239	0.00548751652240753	0.0593917051174089
240	0.00545988883823156	0.0591065453842960
241	0.00543357525020838	0.0588254845665153
242	0.00540839554741979	0.0585490297624414
243	0.00538421096280217	0.0582774083921252
244	0.00536085339263082	0.0580109801143878
245	0.00533817661926150	0.0577500306156836
246	0.00531606841832399	0.0574945999733995
247	0.00529443705454469	0.0572445321043868
248	0.00527320709079504	0.0569997448615378
249	0.00525235198438168	0.0567600019525858
250	0.00523181026801467	0.0565252413905089
251	0.00521157542243600	0.0562952676513596
252	0.00519166747108102	0.0560696529803176
253	0.00517209060490131	0.0558482097600611
254	0.00515283644199371	0.0556307449538148
255	0.00513389613479376	0.0554170024903516
256	0.00511528551578522	0.0552067219697033
257	0.00509702740237117	0.0549995461250898
258	0.00507915019989014	0.0547951692325275
259	0.00506164506077766	0.0545934763211586
260	0.00504455203190446	0.0543941622262766
261	0.00502789439633489	0.0541969311582541
262	0.00501170335337520	0.0540015612421122
263	0.00499596586450934	0.0538078580302501
264	0.00498065352439880	0.0536158200949092
265	0.00496570020914078	0.0534256369820688
266	0.00495107751339674	0.0532372913669283
267	0.00493680033832789	0.0530505214083972
268	0.00492285564541817	0.0528652443897907
269	0.00490925321355462	0.0526813590936873
270	0.00489599257707596	0.0524988406815486
271	0.00488305091857910	0.0523176845744122
272	0.00487046502530575	0.0521376323484487
273	0.00485821301117539	0.0519585886319015
274	0.00484631117433310	0.0517804601617536
275	0.00483478233218193	0.0516031064602409
276	0.00482357572764158	0.0514264831379135
277	0.00481272069737315	0.0512504759054422
278	0.00480216694995761	0.0510753227229313
279	0.00479175243526697	0.0509019178274141
280	0.00478129368275404	0.0507312349845680
281	0.00477059558033943	0.0505640550249323
282	0.00475925672799349	0.0504019124985618
283	0.00474702985957265	0.0502456787316302
284	0.00473367329686880	0.0500959997883585
285	0.00471929926425219	0.0499524595482079
286	0.00470410892739892	0.0498145728765745
287	0.00468839239329100	0.0496815717264958
288	0.00467239599674940	0.0495527336447250
289	0.00465645128861070	0.0494271830045884
290	0.00464080739766359	0.0493040646118805
291	0.00462566455826163	0.0491824735580146
292	0.00461112242192030	0.0490616774573852
293	0.00459721125662327	0.0489410184610361
294	0.00458391802385449	0.0488199564673603
295	0.00457115145400167	0.0486982467830707
296	0.00455882959067822	0.0485758379737288
297	0.00454689515754581	0.0484527731875870
298	0.00453526899218559	0.0483292653874989
299	0.00452390406280756	0.0482055108750641
300	0.00451273191720247	0.0480819031296588
301	0.00450171343982220	0.0479587382500803
302	0.00449082534760237	0.0478363466960727
303	0.00448001455515623	0.0477151671216233
304	0.00446924008429050	0.0475954540065521
305	0.00445845350623131	0.0474774739582605
306	0.00444760825484991	0.0473614418290987
307	0.00443667732179165	0.0472474373231854
308	0.00442562764510512	0.0471356382923462
309	0.00441444944590330	0.0470261259959193
310	0.00440312922000885	0.0469188880932563
311	0.00439166277647018	0.0468138725376589
312	0.00438005197793245	0.0467110209535818
313	0.00436833035200834	0.0466101492259388
314	0.00435653608292341	0.0465111048078018
315	0.00434468965977430	0.0464137198302439
316	0.00433282367885113	0.0463178233298259
317	0.00432096049189568	0.0462232740869062
318	0.00430912058800459	0.0461298877387464
319	0.00429732678458095	0.0460375719444119
320	0.00428559165447950	0.0459462071483339
321	0.00427390821278095	0.0458557527001168
322	0.00426228763535619	0.0457661426702785
323	0.00425073178485036	0.0456773885655240
324	0.00423922808840871	0.0455894638733928
325	0.00422778120264411	0.0455023836512572
326	0.00421638414263725	0.0454161337740390
327	0.00420502526685596	0.0453307496182163
328	0.00419369898736477	0.0452462588367021
329	0.00418240716680884	0.0451627481133646
330	0.00417113443836570	0.0450802457582587
331	0.00415988266468048	0.0449987685112694
332	0.00414863461628556	0.0449183879785716
333	0.00413737865164876	0.0448391511413983
334	0.00412611942738295	0.0447610638635800
335	0.00411484716460109	0.0446841513136756
336	0.00410356512293220	0.0446083773868525
337	0.00409227982163429	0.0445337238961745
338	0.00408099312335253	0.0444602275820835
339	0.00406969152390957	0.0443878182645984
340	0.00405839039012790	0.0443164686635366
341	0.00404709158465266	0.0442461446856398
342	0.00403581699356437	0.0441767670205932
343	0.00402456102892757	0.0441082874076563
344	0.00401334557682276	0.0440406599684339
345	0.00400215666741133	0.0439738752631424
346	0.00399101339280605	0.0439079232396823
347	0.00397991528734565	0.0438427633360533
348	0.00396885676309466	0.0437783924932133
349	0.00395784061402082	0.0437148313574277
350	0.00394686730578542	0.0436520886909118
351	0.00393594056367874	0.0435900988569821
352	0.00392506085336208	0.0435288704500168
353	0.00391423190012574	0.0434684014628046
354	0.00390344485640526	0.0434086805723912
355	0.00389270600862801	0.0433497096523329
356	0.00388201791793108	0.0432914823965563
357	0.00387138454243541	0.0432339918742579
358	0.00386080564931035	0.0431772044886764
359	0.00385027471929789	0.0431210848590928
360	0.00383980642072856	0.0430655991135472
361	0.00382940750569105	0.0430107599611559
362	0.00381906609982252	0.0429565860734236
363	0.00380879780277610	0.0429030476263968
364	0.00379861192777753	0.0428501343030236
365	0.00378851639106870	0.0427978071735340
366	0.00377850956283510	0.0427460518265889
367	0.00376857235096395	0.0426948586611303
368	0.00375871127471328	0.0426441909523522
369	0.00374893471598625	0.0425940359842800
370	0.00373925059102476	0.0425443477961807
371	0.00372966867871583	0.0424951757987883
372	0.00372017663903534	0.0424465565482949
373	0.00371077423915267	0.0423985079244408
374	0.00370146939530969	0.0423510476544880
375	0.00369225419126451	0.0423042005100501
376	0.00368311908096075	0.0422580140086309
377	0.00367406243458390	0.0422125093184630
378	0.00366508425213397	0.0421676556429194
379	0.00365618732757866	0.0421234641657111
380	0.00364737841300666	0.0420798958542069
381	0.00363866169936955	0.0420369346052579
382	0.00363003741949797	0.0419945886681079
383	0.00362152000889182	0.0419528077895357
384	0.00361310481093824	0.0419116085340924
385	0.00360478181391954	0.0418709344083519
386	0.00359656824730337	0.0418307497964178
387	0.00358847365714610	0.0417909876528522
388	0.00358049944043160	0.0417516362148396
389	0.00357264257036150	0.0417125919473235
390	0.00356491701677442	0.0416737679554229
391	0.00355732720345259	0.0416351907679829
392	0.00354988011531532	0.0415969137261740
393	0.00354255968704820	0.0415589007946118
394	0.00353536149486899	0.0415211021797714
395	0.00352828670293093	0.0414834878734572
396	0.00352134183049202	0.0414460903430093
397	0.00351452548056841	0.0414088859956997
398	0.00350783509202302	0.0413718555361117
399	0.00350127113051713	0.0413349315261494
400	0.00349483266472816	0.0412981763791772
401	0.00348851084709168	0.0412616244942865
402	0.00348229380324483	0.0412254418260155
403	0.00347617128863931	0.0411896956618070
404	0.00347014772705734	0.0411543598351214
405	0.00346421264111996	0.0411194349434124
406	0.00345838535577059	0.0410847048765157
407	0.00345265702344477	0.0410502160584057
408	0.00344703858718276	0.0410158474252202
409	0.00344154192134738	0.0409814414850652
410	0.00343616656027734	0.0409469865972444
411	0.00343092437833548	0.0409123977770291
412	0.00342580187134445	0.0408778170707983
413	0.00342079624533653	0.0408432257551806
414	0.00341588933952153	0.0408086994986735
415	0.00341108883731067	0.0407741490201073
416	0.00340639334172010	0.0407395610380845
417	0.00340180681087077	0.0407048780302133
418	0.00339732854627073	0.0406700293951023
419	0.00339295645244420	0.0406350441897441
420	0.00338867679238319	0.0406000244907732
421	0.00338447862304747	0.0405650705897612
422	0.00338035263121128	0.0405302376240793
423	0.00337629439309239	0.0404955777007451
424	0.00337230041623116	0.0404610749407665
425	0.00336836813949049	0.0404266971338830
426	0.00336449150927365	0.0403924535667211
427	0.00336066982708871	0.0403583370078247
428	0.00335689191706479	0.0403244242211715
429	0.00335315871052444	0.0402906912491027
430	0.00334947719238699	0.0402570515500898
431	0.00334584689699113	0.0402235039698290
432	0.00334226526319981	0.0401900215937193
433	0.00333873159252107	0.0401566385232411
434	0.00333523843437433	0.0401234049279292
435	0.00333179137669504	0.0400902717090852
436	0.00332839228212833	0.0400572142313776
437	0.00332503858953714	0.0400242548780555
438	0.00332173355855048	0.0399913263420569
439	0.00331846997141838	0.0399584800117382
440	0.00331524549983442	0.0399257215454108
441	0.00331206223927438	0.0398930323638078
442	0.00330890086479485	0.0398605971228979
443	0.00330576021224260	0.0398283700266814
444	0.00330264354124665	0.0397963425529978
445	0.00329954409971833	0.0397645651243351
446	0.00329646398313344	0.0397330103850850
447	0.00329339411109686	0.0397017793942003
448	0.00329033727757633	0.0396708468147801
449	0.00328729976899922	0.0396401323282324
450	0.00328427227213979	0.0396097178494127
451	0.00328125525265932	0.0395795915796236
452	0.00327825266867876	0.0395497337727055
453	0.00327525963075459	0.0395202118325925
454	0.00327228195965290	0.0394909755610289
455	0.00326932803727686	0.0394619100349732
456	0.00326639949344099	0.0394329875470839
457	0.00326350657269359	0.0394040716532303
458	0.00326064275577664	0.0393752005183403
459	0.00325781223364174	0.0393463371596544
460	0.00325500941835344	0.0393175110653904
461	0.00325223896652460	0.0392886717683781
462	0.00324950064532459	0.0392598312759645
463	0.00324678560718894	0.0392310816784780
464	0.00324408803135157	0.0392024826611907
465	0.00324139953590930	0.0391741440617852
466	0.00323871197178960	0.0391461288602189
467	0.00323602138087153	0.0391184890372338
468	0.00323333474807441	0.0390911581010338
469	0.00323065323755145	0.0390641156843891
470	0.00322797801345587	0.0390373551067813
471	0.00322531512938440	0.0390107946799880
472	0.00322267389856279	0.0389843409672502
473	0.00322005711495876	0.0389579614077640
474	0.00321746943518519	0.0389315728965143
475	0.00321491761133075	0.0389051029223987
476	0.00321239954791963	0.0388785671082787
477	0.00320991314947605	0.0388519486946764
478	0.00320745329372585	0.0388253042490203
479	0.00320501625537872	0.0387986751825744
480	0.00320260156877339	0.0387720648135142
481	0.00320021761581302	0.0387453375146251
482	0.00319785787723959	0.0387185683115601
483	0.00319551280699670	0.0386918562038714
484	0.00319317495450377	0.0386653046702378
485	0.00319084571674466	0.0386388865234139
486	0.00318852206692100	0.0386126224125693
487	0.00318620423786342	0.0385865273030983
488	0.00318388966843486	0.0385606025504256
489	0.00318158068694174	0.0385348058983219
490	0.00317928241565824	0.0385090678737266
491	0.00317699555307627	0.0384833819272592
492	0.00317472359165549	0.0384576803758718
493	0.00317246303893626	0.0384320152684691
494	0.00317020714282990	0.0384064863482044
495	0.00316796102561057	0.0383810123636194
496	0.00316572119481862	0.0383556498040280
497	0.00316348997876048	0.0383303758002029
498	0.00316125876270235	0.0383053100011164
499	0.00315902754664421	0.0382804599931904
500	0.00315679260529578	0.0382558743582438
501	0.00315456371754408	0.0382314435777505
502	0.00315234437584877	0.0382071035146421
503	0.00315013527870178	0.0381828372780537
504	0.00314793759025633	0.0381586249959308
505	0.00314575736410916	0.0381343865518935
506	0.00314359785988927	0.0381100881369076
507	0.00314145721495152	0.0380857438501884
508	0.00313933030702174	0.0380614318252787
509	0.00313721061684191	0.0380372203058387
510	0.00313510023988783	0.0380130674625680
511	0.00313299382105470	0.0379890305410869
512	0.00313088740222156	0.0379651796124962
513	0.00312877935357392	0.0379415314691288
514	0.00312667526304722	0.0379180195502176
515	0.00312458025291562	0.0378945809082215
516	0.00312249292619526	0.0378712090190091
517	0.00312041374854744	0.0378479128060647
518	0.00311834062449634	0.0378247365574816
519	0.00311626866459847	0.0378017370034565
520	0.00311419670470059	0.0377789371364152
521	0.00311212753877044	0.0377562955386682
522	0.00311005860567093	0.0377338593609697
523	0.00310799526050687	0.0377115510043748
524	0.00310594239272177	0.0376893047915272
525	0.00310390070080757	0.0376671030463680
526	0.00310187367722392	0.0376448947309518
527	0.00309986248612404	0.0376226698076325
528	0.00309786782599986	0.0376004169079235
529	0.00309588853269815	0.0375781357160657
530	0.00309392483904958	0.0375558410696353
531	0.00309197138994932	0.0375335939606574
532	0.00309002376161516	0.0375114450712748
533	0.00308807846158743	0.0374894455269662
534	0.00308613572269678	0.0374675857775894
535	0.00308419670909643	0.0374458520770009
536	0.00308225653134286	0.0374243015701086
537	0.00308031286112964	0.0374029333852818
538	0.00307836616411805	0.0373817637546303
539	0.00307641597464681	0.0373607747260326
540	0.00307446485385299	0.0373399495899024
541	0.00307251419872046	0.0373192601083485
542	0.00307056796737015	0.0372986569042196
543	0.00306862825527787	0.0372781227533289
544	0.00306669413112104	0.0372576570249327
545	0.00306476745754480	0.0372372406743879
546	0.00306285056285560	0.0372168573193977
547	0.00306094670668244	0.0371964521267370
548	0.00305905495770276	0.0371760294052418
549	0.00305717438459396	0.0371556266889163
550	0.00305530265904963	0.0371352577814557
551	0.00305343861691654	0.0371149393897740
552	0.00305158202536404	0.0370946754946852
553	0.00304973148740828	0.0370744834435525
554	0.00304788444191217	0.0370543966341657
555	0.00304604065604508	0.0370344214258042
556	0.00304419733583927	0.0370145921837860
557	0.00304235634393990	0.0369948919066563
558	0.00304051744751632	0.0369753250950213
559	0.00303868297487497	0.0369558596527398
560	0.00303685292601585	0.0369364935177822
561	0.00303503242321312	0.0369171806905662
562	0.00303322309628129	0.0368978826829696
563	0.00303142447955906	0.0368786209120519
564	0.00302963657304645	0.0368593716871521
565	0.00302786147221923	0.0368401180167980
566	0.00302609894424677	0.0368208593173843
567	0.00302434875629842	0.0368016066445730
568	0.00302260951139033	0.0367823711775780
569	0.00302088004536927	0.0367631606539106
570	0.00301916012540460	0.0367439867237185
571	0.00301744462922215	0.0367249128685161
572	0.00301573192700744	0.0367059657750675
573	0.00301402295008302	0.0366871254946165
574	0.00301231886260211	0.0366683695443365
575	0.00301061966456473	0.0366496977978335
576	0.00300893001258373	0.0366310523710064
577	0.00300724781118333	0.0366124447149325
578	0.00300557236187160	0.0365938911962574
579	0.00300390552729368	0.0365753710573914
580	0.00300224381498992	0.0365569187989005
581	0.00300058908760548	0.0365385199628520
582	0.00299893901683390	0.0365202018679423
583	0.00299729430116713	0.0365019539087063
584	0.00299565563909709	0.0364837676906346
585	0.00299402466043830	0.0364656051332775
586	0.00299240089952946	0.0364474783508504
587	0.00299078482203186	0.0364293850238028
588	0.00298917689360678	0.0364113093926557
589	0.00298757711425424	0.0363932722309614
590	0.00298598082736135	0.0363752936705844
591	0.00298438989557326	0.0363573608644094
592	0.00298280385322869	0.0363394967447064
593	0.00298122386448085	0.0363216728323391
594	0.00297965155914426	0.0363038682414079
595	0.00297808670438826	0.0362860704553477
596	0.00297653116285801	0.0362682812239729
597	0.00297498353756964	0.0362504983012127
598	0.00297344475984573	0.0362327093278873
599	0.00297191273421049	0.0362149482621361
600	0.00297038420103490	0.0361972587818640
601	0.00296886218711734	0.0361796079580632
602	0.00296734669245780	0.0361619927003868
603	0.00296583585441113	0.0361444378135370
604	0.00296433083713055	0.0361269316240481
605	0.00296283001080155	0.0361094960550383
606	0.00296133430674672	0.0360921150542348
607	0.00295984325930476	0.0360747967989488
608	0.00295835454016924	0.0360575558897837
609	0.00295686838217080	0.0360403950503353
610	0.00295538571663201	0.0360233137049716
611	0.00295390747487545	0.0360062932110155
612	0.00295243179425597	0.0359893444640230
613	0.00295095797628164	0.0359724744334025
614	0.00294948881492019	0.0359556525573353
615	0.00294802407734096	0.0359388830612985
616	0.00294656516052783	0.0359221347981410
617	0.00294510973617435	0.0359054220279909
618	0.00294365896843374	0.0358887523641853
619	0.00294221192598343	0.0358721088515119
620	0.00294077070429921	0.0358554835736589
621	0.00293933437205851	0.0358388755397559
622	0.00293790060095489	0.0358223257383953
623	0.00293647055514157	0.0358058312250857
624	0.00293504307046533	0.0357893918325227
625	0.00293362187221646	0.0357729670614579
626	0.00293220812454820	0.0357565404569985
627	0.00293080159462988	0.0357401127505881
628	0.00292940391227603	0.0357236624461953
629	0.00292801437899470	0.0357072031311365
630	0.00292663066647947	0.0356907763017324
631	0.00292525091208518	0.0356743937332534
632	0.00292387488298118	0.0356580637576195
633	0.00292250188067555	0.0356417858959009
634	0.00292112817987800	0.0356256199201197
635	0.00291975401341915	0.0356095653485343
636	0.00291838264092803	0.0355935690220299
637	0.00291701708920300	0.0355775863593015
638	0.00291565922088921	0.0355616127791447
639	0.00291430903598666	0.0355456321460283
640	0.00291296746581793	0.0355296388226704
641	0.00291163637302816	0.0355136010735119
642	0.00291031459346414	0.0354975433673626
643	0.00290900189429522	0.0354814686614384
644	0.00290770013816655	0.0354653560308170
645	0.00290640932507813	0.0354492109163485
646	0.00290512409992516	0.0354330886209005
647	0.00290384213440120	0.0354170416055188
648	0.00290256086736918	0.0354010998682226
649	0.00290128239430487	0.0353852218948639
650	0.00290000601671636	0.0353694431788665
651	0.00289873406291008	0.0353537488136557
652	0.00289747025817633	0.0353380772142529
653	0.00289621320553124	0.0353224488369008
654	0.00289496453478932	0.0353068564597134
655	0.00289372401311994	0.0352912912000427
656	0.00289249187335372	0.0352757550209057
657	0.00289126671850681	0.0352602585208889
658	0.00289005041122437	0.0352447936232475
659	0.00288884271867573	0.0352293422338569
660	0.00288764666765928	0.0352138715452713
661	0.00288646132685244	0.0351983870637372
662	0.00288528972305357	0.0351828563913016
663	0.00288413139060140	0.0351672718157851
664	0.00288298539817333	0.0351516586834287
665	0.00288184988312423	0.0351360310154359
666	0.00288072344847024	0.0351204026965360
667	0.00287960330024362	0.0351048260477111
668	0.00287848617881537	0.0350893377096278
669	0.00287737115286291	0.0350739631498990
670	0.00287625845521688	0.0350586851008887
671	0.00287515111267567	0.0350434725053677
672	0.00287405122071505	0.0350282921885485
673	0.00287296087481082	0.0350131159190446
674	0.00287188077345490	0.0349979183002308
675	0.00287081091664732	0.0349827154267201
676	0.00286974804475904	0.0349675390660549
677	0.00286869308911264	0.0349523805508694
678	0.00286764861084521	0.0349372111066207
679	0.00286661158315837	0.0349220631436773
680	0.00286558386869729	0.0349069189198228
681	0.00286456220783293	0.0348918189202040
682	0.00286354660056531	0.0348767612106070
683	0.00286253448575735	0.0348617763689805
684	0.00286152376793325	0.0348468756065027
685	0.00286051491275430	0.0348320651017926
686	0.00285951048135757	0.0348173015767557
687	0.00285851163789630	0.0348025697951607
688	0.00285751931369305	0.0347878592386921
689	0.00285653211176395	0.0347731903576814
690	0.00285554747097194	0.0347585771245811
691	0.00285456608980894	0.0347440222152744
692	0.00285358680412173	0.0347295351325570
693	0.00285261101089418	0.0347151023327314
694	0.00285163871012628	0.0347007227030943
695	0.00285067129880190	0.0346863817814967
696	0.00284970737993717	0.0346720996862528
697	0.00284874672070146	0.0346578814007555
698	0.00284778978675604	0.0346437225686442
699	0.00284683704376221	0.0346296134996279
700	0.00284588919021189	0.0346155337140763
701	0.00284494762308896	0.0346014620858563
702	0.00284401513636112	0.0345873536725388
703	0.00284309149719775	0.0345732209502414
704	0.00284217437729239	0.0345590886518101
705	0.00284126121550798	0.0345449683053884
706	0.00284035084769130	0.0345308785238880
707	0.00283944234251976	0.0345168272785459
708	0.00283853360451758	0.0345028535400832
709	0.00283762346953154	0.0344889589344256
710	0.00283671356737614	0.0344751237790699
711	0.00283580529503524	0.0344613315254207
712	0.00283490028232336	0.0344475553468364
713	0.00283399922773242	0.0344337859987206
714	0.00283310096710920	0.0344200427539264
715	0.00283220410346985	0.0344063598386539
716	0.00283130817115307	0.0343927334465903
717	0.00283041782677174	0.0343791205546506
718	0.00282953027635813	0.0343655495972241
719	0.00282864621840417	0.0343520177235851
720	0.00282776681706309	0.0343385047793040
721	0.00282689300365746	0.0343250137122528
722	0.00282602547667921	0.0343115186306720
723	0.00282516353763640	0.0342980498316955
724	0.00282430625520647	0.0342846067726114
725	0.00282345479354262	0.0342711750209009
726	0.00282260868698359	0.0342577473664630
727	0.00282176584005356	0.0342443564645798
728	0.00282092462293804	0.0342310292524858
729	0.00282008433714509	0.0342177686843568
730	0.00281924312002957	0.0342045969692757
731	0.00281840260140598	0.0341914868180904
732	0.00281756510958076	0.0341784014632992
733	0.00281673274002969	0.0341653116311165
734	0.00281590688973665	0.0341522096709460
735	0.00281508639454842	0.0341391032470561
736	0.00281427288427949	0.0341259721440024
737	0.00281346612609923	0.0341128317436469
738	0.00281266588717699	0.0340996611359830
739	0.00281187216751277	0.0340864621400380
740	0.00281108426861465	0.0340732442393261
741	0.00281029962934554	0.0340600451248243
742	0.00280951475724578	0.0340468992633777
743	0.00280872825533152	0.0340338268463075
744	0.00280794035643339	0.0340208220182175
745	0.00280715129338205	0.0340078895032184
746	0.00280636036768556	0.0339950295515615
747	0.00280556711368263	0.0339822551623234
748	0.00280477409251034	0.0339695299514750
749	0.00280398572795093	0.0339568007263509
750	0.00280320225283504	0.0339440564918590
751	0.00280242250300944	0.0339313159489588
752	0.00280164647847414	0.0339185824267165
753	0.00280087580904365	0.0339058402434807
754	0.00280010770075023	0.0338931219551790
755	0.00279934098944068	0.0338804574106293
756	0.00279857614077628	0.0338678300410990
757	0.00279781268909574	0.0338552482242775
758	0.00279705133289099	0.0338427000293313
759	0.00279629440046847	0.0338301498370177
760	0.00279554165899754	0.0338176145631371
761	0.00279479078017175	0.0338051160930234
762	0.00279404176399112	0.0337926504362824
763	0.00279329437762499	0.0337802262759410
764	0.00279254722408950	0.0337678721393049
765	0.00279179983772337	0.0337555888991998
766	0.00279105268418789	0.0337433625400926
767	0.00279030832462013	0.0337311707134216
768	0.00278956792317331	0.0337189848424682
769	0.00278883543796837	0.0337067544312800
770	0.00278811319731176	0.0336944411651246
771	0.00278740073554218	0.0336820525708427
772	0.00278669572435319	0.0336696152657161
773	0.00278599420562387	0.0336572013650700
774	0.00278529548086226	0.0336448070992024
775	0.00278459675610065	0.0336324802729730
776	0.00278389500454068	0.0336202565567679
777	0.00278318906202912	0.0336081563095336
778	0.00278248009271920	0.0335961606437550
779	0.00278176926076412	0.0335842533040224
780	0.00278105936013162	0.0335723864039786
781	0.00278035202063620	0.0335605405108135
782	0.00277964910492301	0.0335486836117009
783	0.00277895294129849	0.0335367902423949
784	0.00277826306410134	0.0335248513719292
785	0.00277757924050093	0.0335128650841561
786	0.00277689984068275	0.0335008452030688
787	0.00277622509747744	0.0334887902111009
788	0.00277555314823985	0.0334767217492996
789	0.00277488213032484	0.0334646714331045
790	0.00277420994825661	0.0334526722882134
791	0.00277353380806744	0.0334407550104781
792	0.00277285231277347	0.0334289448765278
793	0.00277216383256018	0.0334172657695606
794	0.00277146929875016	0.0334057106125088
795	0.00277077103964984	0.0333942591622627
796	0.00277007534168661	0.0333828109651114
797	0.00276938430033624	0.0333713377408545
798	0.00276869954541326	0.0333598128434664
799	0.00276802317239344	0.0333482175566104
800	0.00276735401712358	0.0333365495958864
801	0.00276669184677303	0.0333248356141889
802	0.00276603200472891	0.0333131413185824
803	0.00276537169702351	0.0333014930211179
804	0.00276470975950360	0.0332899125411984
805	0.00276404549367726	0.0332784038875492
806	0.00276337889954448	0.0332669778712633
807	0.00276271253824234	0.0332556100603453
808	0.00276204617694020	0.0332442924009572
809	0.00276137981563807	0.0332330296918341
810	0.00276071298867464	0.0332218149961644
811	0.00276004686020315	0.0332106357613430
812	0.00275938282720745	0.0331994721562198
813	0.00275872182101011	0.0331883016001937
814	0.00275806291028857	0.0331771475693075
815	0.00275740702636540	0.0331659932197416
816	0.00275675207376480	0.0331548949443318
817	0.00275609642267227	0.0331438548078205
818	0.00275544356554747	0.0331328509735337
819	0.00275479396805167	0.0331218558890191
820	0.00275414669886231	0.0331108791460529
821	0.00275350082665682	0.0330999382044912
822	0.00275285588577390	0.0330890303168942
823	0.00275221304036677	0.0330781453807047
824	0.00275157252326608	0.0330672851407735
825	0.00275093363597989	0.0330564487786698
826	0.00275029614567757	0.0330456373916994
827	0.00274966144934297	0.0330348316066456
828	0.00274902861565352	0.0330240394811633
829	0.00274839904159308	0.0330132489865257
830	0.00274776993319392	0.0330024862963253
831	0.00274714059196413	0.0329917662668796
832	0.00274651078507304	0.0329810834463618
833	0.00274588074535131	0.0329704312718221
834	0.00274524954147637	0.0329598174889491
835	0.00274461857043207	0.0329492216330790
836	0.00274398759938777	0.0329386475848994
837	0.00274335802532733	0.0329280798100546
838	0.00274273077957332	0.0329175058196144
839	0.00274210562929511	0.0329069373480635
840	0.00274148350581527	0.0328963674393450
841	0.00274086277931929	0.0328857892734041
842	0.00274024507962167	0.0328752015926187
843	0.00273962831124663	0.0328646362701955
844	0.00273901247419417	0.0328540884032644
845	0.00273839896544814	0.0328435421598366
846	0.00273778522387147	0.0328330289526958
847	0.00273717171512544	0.0328225469903602
848	0.00273655797354877	0.0328120963850256
849	0.00273594679310918	0.0328016444361900
850	0.00273533770814538	0.0327911961610907
851	0.00273473025299609	0.0327807739663028
852	0.00273412326350808	0.0327703688278972
853	0.00273351720534265	0.0327599858943766
854	0.00273291324265301	0.0327496103007596
855	0.00273230974562466	0.0327392587063430
856	0.00273170717991889	0.0327289189646788
857	0.00273110554553568	0.0327185910085924
858	0.00273050577379763	0.0327082692602489
859	0.00272990553639829	0.0326979770756746
860	0.00272930390201509	0.0326877264497996
861	0.00272870156913996	0.0326775043071296
862	0.00272810040041804	0.0326672868362187
863	0.00272750086151063	0.0326570741121098
864	0.00272690178826451	0.0326468900732438
865	0.00272630015388131	0.0326367705089653
866	0.00272569525986910	0.0326267198096198
867	0.00272508990019560	0.0326167211717856
868	0.00272448477335274	0.0326067360455304
869	0.00272388197481632	0.0325967508757365
870	0.00272328173741698	0.0325867600231102
871	0.00272268243134022	0.0325767782032143
872	0.00272208498790860	0.0325667998801009
873	0.00272148661315441	0.0325568699638528
874	0.00272088707424700	0.0325469946033519
875	0.00272028637118638	0.0325371773775262
876	0.00271968520246446	0.0325274008372214
877	0.00271908449940383	0.0325176560100327
878	0.00271848542615771	0.0325079214406071
879	0.00271788821555674	0.0324981941825831
880	0.00271729170344770	0.0324884904177766
881	0.00271669798530638	0.0324787797038007
882	0.00271610799245536	0.0324690385811621
883	0.00271552242338657	0.0324592530484450
884	0.00271494011394680	0.0324494455955127
885	0.00271436036564410	0.0324396378919071
886	0.00271378247998655	0.0324298222492945
887	0.00271320575848222	0.0324200305554256
888	0.00271263043396175	0.0324102523487137
889	0.00271205487661064	0.0324005223689840
890	0.00271147792227566	0.0323908571464986
891	0.00271089794114232	0.0323812758418299
892	0.00271031446754932	0.0323717852073394
893	0.00270973076112568	0.0323623365488773
894	0.00270914868451655	0.0323528981153561
895	0.00270857033319771	0.0323434318557708
896	0.00270799710415304	0.0323339237934154
897	0.00270742899738252	0.0323243768785601
898	0.00270686740987003	0.0323147707953415
899	0.00270631024613977	0.0323051314334296
900	0.00270575634203851	0.0322954732456997
901	0.00270520383492112	0.0322858235783155
902	0.00270465249195695	0.0322761838946558
903	0.00270409975200892	0.0322665946252189
904	0.00270354538224638	0.0322570588382819
905	0.00270298682153225	0.0322476080463189
906	0.00270242430269718	0.0322382294749423
907	0.00270186061970890	0.0322288939069711
908	0.00270129693672061	0.0322195781634673
909	0.00270073465071619	0.0322102662576854
910	0.00270017748698592	0.0322009161739754
911	0.00269962404854596	0.0321915355619501
912	0.00269907526671886	0.0321821180453359
913	0.00269852997735143	0.0321726882087369
914	0.00269798561930656	0.0321632830964847
915	0.00269744242541492	0.0321538938906761
916	0.00269690016284585	0.0321445218556079
917	0.00269635673612356	0.0321351938437134
918	0.00269581307657063	0.0321258938803995
919	0.00269527034834027	0.0321165941601676
920	0.00269472831860185	0.0321073103179330
921	0.00269418745301664	0.0320980335510491
922	0.00269364635460079	0.0320887830256309
923	0.00269310548901558	0.0320795664842687
924	0.00269256508909166	0.0320703690255246
925	0.00269202655181289	0.0320611665482455
926	0.00269149034284055	0.0320519497185915
927	0.00269095739349723	0.0320427038392431
928	0.00269042886793613	0.0320334287239382
929	0.00268990406766534	0.0320241188596388
930	0.00268938252702355	0.0320147861342138
931	0.00268886075355113	0.0320054773618629
932	0.00268834037706256	0.0319961748280841
933	0.00268782023340464	0.0319868964098020
934	0.00268729915842414	0.0319776607909366
935	0.00268677738495171	0.0319684632975648
936	0.00268625584430993	0.0319592878028909
937	0.00268573570065200	0.0319501225080133
938	0.00268521578982472	0.0319409808621675
939	0.00268469890579581	0.0319318423944428
940	0.00268418295308948	0.0319227318781898
941	0.00268366979435086	0.0319136096828180
942	0.00268315942957997	0.0319044762911070
943	0.00268265279009938	0.0318953238095514
944	0.00268214917741716	0.0318861518312285
945	0.00268164556473494	0.0318770189591418
946	0.00268114055506885	0.0318679587562480
947	0.00268063554540277	0.0318589446230739
948	0.00268013193272054	0.0318499643020663
949	0.00267963111400604	0.0318409941299354
950	0.00267913495190442	0.0318319954342865
951	0.00267864484339952	0.0318229418590528
952	0.00267816171981394	0.0318138120674524
953	0.00267768651247025	0.0318045954960084
954	0.00267721689306200	0.0317953193773171
955	0.00267675006762147	0.0317860390504712
956	0.00267628161236644	0.0317768029859145
957	0.00267581152729690	0.0317676109724254
958	0.00267533981241286	0.0317584582377149
959	0.00267486530356109	0.0317493595178325
960	0.00267439009621739	0.0317402616722219
961	0.00267391372472048	0.0317311896649109
962	0.00267343665473163	0.0317221278100510
963	0.00267296028323472	0.0317130687072115
964	0.00267248344607651	0.0317040230076637
965	0.00267200614325702	0.0316949813276616
966	0.00267152953892946	0.0316859422039794
967	0.00267105083912611	0.0316769461978348
968	0.00267057097516954	0.0316679748899646
969	0.00267008994705975	0.0316590210310310
970	0.00266960775479674	0.0316500927000811
971	0.00266912346705794	0.0316411958556820
972	0.00266863615252078	0.0316323595582507
973	0.00266814348287880	0.0316236217410495
974	0.00266764499247074	0.0316150072354349
975	0.00266714231111109	0.0316064876829050
976	0.00266664079390466	0.0315979769855738
977	0.00266614090651274	0.0315894530819507
978	0.00266564521007240	0.0315808926415960
979	0.00266515323892236	0.0315723007148054
980	0.00266466429457068	0.0315636904359393
981	0.00266417465172708	0.0315551023286304
982	0.00266368337906897	0.0315465782174683
983	0.00266318721696734	0.0315381615935604
984	0.00266268546693027	0.0315298736765144
985	0.00266218162141740	0.0315216509944299
986	0.00266167847439647	0.0315134560440912
987	0.00266117788851261	0.0315052379631697
988	0.00266068009659648	0.0314969914308257
989	0.00266018556430936	0.0314887016062024
990	0.00265969382598996	0.0314803720556806
991	0.00265920511446893	0.0314720144681923
992	0.00265871640294790	0.0314636688061972
993	0.00265822629444301	0.0314553711376528
994	0.00265773176215589	0.0314471588204421
995	0.00265723490156233	0.0314389978026249
996	0.00265673757530749	0.0314308645408834
997	0.00265624048188329	0.0314227453671558
998	0.00265574431978166	0.0314146305844390
999	0.00265524932183325	0.0314065151156944
1000	0.00265475409105420	0.0313984195752728

==> figures/test_sigma/loss_FR2_S48.dat <==
iter spec struct
1	0.0317780748009682	0.602089004048232
2	0.0306416135281324	0.574112651215804
3	0.0295095108449459	0.546649341753495
4	0.0283849742263556	0.520007938466660
5	0.0272713340818882	0.494455450855809
6	0.0261723976582289	0.470261948155524
7	0.0250921957194805	0.447654889549343
8	0.0240341220051050	0.426770360775307
9	0.0230000149458647	0.407622535610498
10	0.0219904426485300	0.390124615427319
11	0.0210054963827133	0.374152483064558
12	0.0200448539108038	0.359574442283761
13	0.0191078446805477	0.346274922627742
14	0.0181936528533697	0.334129805499403
15	0.0173013564199209	0.323014426075632
16	0.0164300426840782	0.312817667862224
17	0.0155787914991379	0.303442618622458
18	0.0147467236965895	0.294805723155810
19	0.0139329424127936	0.286836140662799
20	0.0131365191191435	0.279465358115783
21	0.0123566500842571	0.272634363158366
22	0.0115926610305905	0.266287317299124
23	0.0108441011980176	0.260366784538589
24	0.0101103866472840	0.254820738044712
25	0.00939129386097193	0.249603648467988
26	0.00868703983724117	0.244677384350323
27	0.00799819175153971	0.240005179704881
28	0.00732573727145791	0.235557287259413
29	0.00667139235883951	0.231311040877360
30	0.00603793933987618	0.227243920239856
31	0.00542904483154416	0.223336035164592
32	0.00485039409250021	0.219570987660109
33	0.00431062374264002	0.215934919745391
34	0.00382159533910453	0.212411660017674
35	0.00339606683701277	0.208986275860302
36	0.00304806139320135	0.205642063019009
37	0.00279197003692389	0.202363022628471
38	0.00263634370639920	0.199135814897658
39	0.00258142338134348	0.195952124296416
40	0.00262270472012460	0.192805981708938
41	0.00274788658134639	0.189692492486443
42	0.00294261681847274	0.186611549249501
43	0.00319091975688934	0.183567636461928
44	0.00347843812778592	0.180566000384601
45	0.00379153341054916	0.177611978701426
46	0.00412022648379207	0.174708357054702
47	0.00445848703384399	0.171855117901198
48	0.00480113364756107	0.169052975367356
49	0.00514467572793365	0.166305094162941
50	0.00548668997362256	0.163615041853752
51	0.00582498684525490	0.160988528615320
52	0.00615824293345213	0.158432430483918
53	0.00648526055738330	0.155954020750858
54	0.00680513679981232	0.153551483716437
55	0.00711692636832595	0.151217896038631
56	0.00741949165239930	0.148946976164492
57	0.00771165778860450	0.146734496870612
58	0.00799204595386982	0.144579644357341
59	0.00825913436710835	0.142479914763229
60	0.00851141661405563	0.140431650594054
61	0.00874682888388634	0.138431848655527
62	0.00896325241774321	0.136477941992624
63	0.00915863923728466	0.134567062249125
64	0.00933098420500755	0.132696100808845
65	0.00947831012308598	0.130862135037705
66	0.00959888659417629	0.129062492308798
67	0.00969119369983673	0.127295771944419
68	0.00975399836897850	0.125563904007487
69	0.00978637114167213	0.123867944111474
70	0.00978780072182417	0.122210117394766
71	0.00975847616791725	0.120590093880159
72	0.00969935487955809	0.119007001300975
73	0.00961200892925263	0.117458621024533
74	0.00949854310601950	0.115941428903324
75	0.00936151109635830	0.114455040635248
76	0.00920402351766825	0.113003241442804
77	0.00902976188808680	0.111602270969469
78	0.00884324777871370	0.110263950905358
79	0.00864928588271141	0.108982965592933
80	0.00845186412334442	0.107744447467845
81	0.00825372058898211	0.106535410817785
82	0.00805653724819422	0.105346440915463
83	0.00786054227501154	0.104172398396008
84	0.00766526861116290	0.103010131501297
85	0.00746916979551315	0.101858650206324
86	0.00727081717923284	0.100717463911341
87	0.00706847663968802	0.0995877692910435
88	0.00686060637235642	0.0984724384269496
89	0.00664581079035997	0.0973758809479946
90	0.00642306171357632	0.0963018464836269
91	0.00619222037494183	0.0952576997294262
92	0.00595442717894912	0.0942555462985813
93	0.00571318622678518	0.0933053015256248
94	0.00547590013593435	0.0924022196452478
95	0.00525088049471378	0.0915308031591319
96	0.00504491571336985	0.0906743316631121
97	0.00486324355006218	0.0898198138197455
98	0.00470828171819449	0.0889587929719378
99	0.00458043767139316	0.0880862323611244
100	0.00447757123038173	0.0872026372134318
101	0.00439523253589869	0.0863142297718696
102	0.00432860851287842	0.0854298267694609
103	0.00427281064912677	0.0845583096835233
104	0.00422328012064099	0.0837071250462489
105	0.00417607603594661	0.0828812202516740
106	0.00412822049111128	0.0820825934104384
107	0.00407770602032542	0.0813117050686522
108	0.00402381829917431	0.0805679504434209
109	0.00396641436964273	0.0798502658549086
110	0.00390581507235765	0.0791575592078912
111	0.00384296290576458	0.0784887252995849
112	0.00377902528271079	0.0778427464983651
113	0.00371562293730676	0.0772186011223783
114	0.00365414004772902	0.0766153879875853
115	0.00359612819738686	0.0760320481711882
116	0.00354282418265939	0.0754674770367675
117	0.00349526549689472	0.0749202793293815
118	0.00345456181094050	0.0743886724214342
119	0.00342113547958434	0.0738707954423108
120	0.00339480186812580	0.0733653695713154
121	0.00337515561841428	0.0728712789543631
122	0.00336146936751902	0.0723881938706257
123	0.00335273379459977	0.0719162833073159
124	0.00334806181490421	0.0714559618285662
125	0.00334655400365591	0.0710077412114473
126	0.00334739359095693	0.0705720102792872
127	0.00334984692744911	0.0701489513050915
128	0.00335338921286166	0.0697385583634523
129	0.00335766165517271	0.0693405384048221
130	0.00336227798834443	0.0689545007593497
131	0.00336708780378103	0.0685799321987231
132	0.00337203359231353	0.0682162726187059
133	0.00337710650637746	0.0678629621462013
134	0.00338230188935995	0.0675194889985226
135	0.00338770076632500	0.0671853006780869
136	0.00339339580386877	0.0668598888780695
137	0.00339943915605545	0.0665426891901872
138	0.00340591464191675	0.0662333068843338
139	0.00341283809393644	0.0659312505485366
140	0.00342022883705795	0.0656360373382792
141	0.00342810363508761	0.0653473046415746
142	0.00343643710948527	0.0650646369876667
143	0.00344516104087234	0.0647877331691993
144	0.00345425517298281	0.0645163276796634
145	0.00346367014572024	0.0642502310748477
146	0.00347332376986742	0.0639892537810437
147	0.00348314689472318	0.0637332588542527
148	0.00349304778501391	0.0634821945118662
149	0.00350295100361109	0.0632360748503012
150	0.00351279159076512	0.0629948988063603
151	0.00352252996526659	0.0627585907200347
152	0.00353209301829338	0.0625271689894680
153	0.00354144116863608	0.0623004073764661
154	0.00355055066756904	0.0620781545894442
155	0.00355940940789878	0.0618604579608839
156	0.00356802553869784	0.0616471872946546
157	0.00357639370486140	0.0614379815073851
158	0.00358451413922012	0.0612325544680931
159	0.00359238614328206	0.0610307965203003
160	0.00360000599175692	0.0608326921705905
161	0.00360737647861242	0.0606382547530430
162	0.00361449923366308	0.0604472502071434
163	0.00362139171920717	0.0602594544178642
164	0.00362808140926063	0.0600747970902333
165	0.00363459228537977	0.0598931551510474
166	0.00364094856195152	0.0597143221373088
167	0.00364716816693544	0.0595380790889391
168	0.00365325948223472	0.0593643060289951
169	0.00365923065692186	0.0591929966134282
170	0.00366509170271456	0.0590241255358683
171	0.00367084168829024	0.0588576588928354
172	0.00367648340761662	0.0586935226716262
173	0.00368202687241137	0.0585316021079654
174	0.00368747464381158	0.0583717270646569
175	0.00369283487088978	0.0582136330693549
176	0.00369810382835567	0.0580572862863121
177	0.00370327034033835	0.0579027346697645
178	0.00370832160115242	0.0577500680492188
179	0.00371324853040278	0.0575991593925530
180	0.00371804065071046	0.0574499816400704
181	0.00372269283980131	0.0573025226606639
182	0.00372720276936889	0.0571566552723616
183	0.00373156717978418	0.0570122921263626
184	0.00373577093705535	0.0568691840944701
185	0.00373979215510190	0.0567273092100517
186	0.00374360452406108	0.0565866488329619
187	0.00374718825332820	0.0564472410736761
188	0.00375051284208894	0.0563090154126584
189	0.00375354383140802	0.0561720570754252
190	0.00375623838044703	0.0560364592565246
191	0.00375854736194015	0.0559022558037101
192	0.00376036996021867	0.0557693789881753
193	0.00376152945682406	0.0556375568348832
194	0.00376196950674057	0.0555066173479210
195	0.00376176298595965	0.0553757121594908
196	0.00376104214228690	0.0552441636724948
197	0.00376004492864013	0.0551116197448172
198	0.00375895365141332	0.0549779832285740
199	0.00375793618150055	0.0548436210709967
200	0.00375709729269147	0.0547088637882219
201	0.00375648890621960	0.0545738271445166
202	0.00375612452626228	0.0544386848245767
203	0.00375600694678724	0.0543036955741426
204	0.00375612801872194	0.0541689827086544
205	0.00375646632164717	0.0540346793210832
206	0.00375698599964380	0.0539010417125261
207	0.00375765911303461	0.0537682073747703
208	0.00375845190137625	0.0536363430512955
209	0.00375932920724154	0.0535055618576325
210	0.00376025820150971	0.0533760863523741
211	0.00376119744032621	0.0532480666954529
212	0.00376210128888488	0.0531216403564692
213	0.00376292830333114	0.0529969602142959
214	0.00376364286057651	0.0528740830467523
215	0.00376421026885510	0.0527530905601406
216	0.00376460188999772	0.0526340325444034
217	0.00376480259001255	0.0525169208517573
218	0.00376481236889958	0.0524017250821818
219	0.00376463332213461	0.0522884661894798
220	0.00376428407616913	0.0521771134572576
221	0.00376378488726914	0.0520676320972989
222	0.00376315694302321	0.0519599916639442
223	0.00376242701895535	0.0518541296581284
224	0.00376162282191217	0.0517499939389755
225	0.00376077066175640	0.0516475241976198
226	0.00375989102758467	0.0515466728645121
227	0.00375900324434042	0.0514473822060225
228	0.00375811802223325	0.0513496196911128
229	0.00375724327750504	0.0512533370611464
230	0.00375638529658318	0.0511584880515673
231	0.00375554431229830	0.0510650530354521
232	0.00375471427105367	0.0509730139813892
233	0.00375389168038964	0.0508823596991258
234	0.00375306117348373	0.0507931004757712
235	0.00375220947898924	0.0507052241667086
236	0.00375132029876113	0.0506187270217809
237	0.00375037966296077	0.0505336039581448
238	0.00374937336891890	0.0504498458506854
239	0.00374829303473234	0.0503674403050626
240	0.00374712771736085	0.0502863815810304
241	0.00374587252736092	0.0502066461774321
242	0.00374452536925674	0.0501282204677930
243	0.00374308601021767	0.0500510751939851
244	0.00374155864119530	0.0499751722340227
245	0.00373995001427829	0.0499004735721666
246	0.00373826385475695	0.0498269566012811
247	0.00373650575056672	0.0497545936080736
248	0.00373468990437686	0.0496833361976759
249	0.00373282888904214	0.0496131458451393
250	0.00373092433437705	0.0495439851996085
251	0.00372898322530091	0.0494758166102977
252	0.00372700905427337	0.0494086120467917
253	0.00372500950470567	0.0493423364488292
254	0.00372298457659781	0.0492769663159222
255	0.00372093124315143	0.0492124830623576
256	0.00371884368360043	0.0491488811854969
257	0.00371671980246902	0.0490861473278399
258	0.00371455750428140	0.0490242719134445
259	0.00371235259808600	0.0489632445504160
260	0.00371009903028607	0.0489030593690427
261	0.00370779237709940	0.0488437142603567
262	0.00370542844757438	0.0487852015896313
263	0.00370300421491265	0.0487274978269675
264	0.00370051781646907	0.0486705985901442
265	0.00369797134771943	0.0486144797646046
266	0.00369536387734115	0.0485591452970661
267	0.00369269330985844	0.0485045782187358
268	0.00368996453471482	0.0484507662978476
269	0.00368717964738607	0.0483976783597562
270	0.00368434097617865	0.0483453062044524
271	0.00368144479580224	0.0482936353342470
272	0.00367849785834551	0.0482426462444367
273	0.00367550179362297	0.0481923194387267
274	0.00367245730012655	0.0481426449998180
275	0.00366936717182398	0.0480936031271178
276	0.00366623862646520	0.0480451710611861
277	0.00366307701915503	0.0479973239190553
278	0.00365988514386117	0.0479500578665365
279	0.00365665834397078	0.0479033582786548
280	0.00365339848212898	0.0478572169994987
281	0.00365010299719870	0.0478116322116411
282	0.00364676932804287	0.0477665951756596
283	0.00364340515807271	0.0477220904705893
284	0.00364000676199794	0.0476781148508646
285	0.00363657460547984	0.0476346467437150
286	0.00363311404362321	0.0475916798842601
287	0.00362961716018617	0.0475492302430775
288	0.00362607906572521	0.0475072902392823
289	0.00362249161116779	0.0474658683253046
290	0.00361885363236070	0.0474249484177268
291	0.00361516769044101	0.0473845283993549
292	0.00361143704503775	0.0473446171580631
293	0.00360765773802996	0.0473052127625555
294	0.00360383349470794	0.0472662912913422
295	0.00359996967017651	0.0472278283430106
296	0.00359607604332268	0.0471898019765262
297	0.00359215610660613	0.0471522042218126
298	0.00358821568079293	0.0471150165725113
299	0.00358425895683467	0.0470782179834351
300	0.00358028989285231	0.0470418068645269
301	0.00357631151564419	0.0470057618508482
302	0.00357231753878295	0.0469700986911507
303	0.00356830912642181	0.0469348165343190
304	0.00356428511440754	0.0468999083021834
305	0.00356023735366762	0.0468653890179933
306	0.00355615746229887	0.0468312640619637
307	0.00355204194784164	0.0467975400214539
308	0.00354788824915886	0.0467642060277244
309	0.00354370218701661	0.0467312416328879
310	0.00353948259726167	0.0466986600697321
311	0.00353522947989404	0.0466664577988758
312	0.00353093771263957	0.0466346345195675
313	0.00352661591023207	0.0466031762211075
314	0.00352226872928441	0.0465720732062552
315	0.00351790315471590	0.0465412996604183
316	0.00351352710276842	0.0465108280049225
317	0.00350914150476456	0.0464806564655975
318	0.00350475194863975	0.0464507659976175
319	0.00350035703741014	0.0464211615058253
320	0.00349596212618053	0.0463918249043654
321	0.00349156628362834	0.0463627653717473
322	0.00348715879954398	0.0463340019245947
323	0.00348273525014520	0.0463055388304246
324	0.00347829936072230	0.0462773732263712
325	0.00347384554333985	0.0462495111404176
326	0.00346937240101397	0.0462219380171657
327	0.00346486968919635	0.0461946855445210
328	0.00346033903770149	0.0461677491026774
329	0.00345578650012612	0.0461411086997292
330	0.00345121277496219	0.0461147595623580
331	0.00344661483541131	0.0460886954505767
332	0.00344200362451375	0.0460629050067416
333	0.00343737401999533	0.0460374070938203
334	0.00343272159807384	0.0460122043601724
335	0.00342805148102343	0.0459872820196989
336	0.00342336692847312	0.0459626305839822
337	0.00341866794042289	0.0459382527174444
338	0.00341395195573568	0.0459141383971634
339	0.00340922642499208	0.0458902671217717
340	0.00340449134819210	0.0458666480259505
341	0.00339973741210997	0.0458432935759070
342	0.00339497020468116	0.0458201979985148
343	0.00339018879458308	0.0457973715056803
344	0.00338540924713016	0.0457747714151841
345	0.00338062457740307	0.0457524092340295
346	0.00337583897635341	0.0457302634796704
347	0.00337104522623122	0.0457083522749171
348	0.00336624309420586	0.0456866693531244
349	0.00336143258027732	0.0456652005941984
350	0.00335662183351815	0.0456439300409364
351	0.00335179455578327	0.0456229066237323
352	0.00334693491458893	0.0456021478724700
353	0.00334204104728997	0.0455816816695441
354	0.00333711784332991	0.0455614921103361
355	0.00333215482532978	0.0455416075648065
356	0.00332713942043483	0.0455220616329712
357	0.00332206813618541	0.0455028711814687
358	0.00331694772467017	0.0454840208510526
359	0.00331178423948586	0.0454655071016900
360	0.00330658140592277	0.0454473616229388
361	0.00330134062096477	0.0454295513670025
362	0.00329606374725699	0.0454120785427035
363	0.00329074868932366	0.0453949863674334
364	0.00328539730980992	0.0453782620283855
365	0.00328000704757869	0.0453619290704799
366	0.00327456439845264	0.0453460371745320
367	0.00326907867565751	0.0453305631229683
368	0.00326355593279004	0.0453155118670301
369	0.00325800338760018	0.0453009097545627
370	0.00325239705853164	0.0452868187175092
371	0.00324671203270555	0.0452733405995597
372	0.00324094854295254	0.0452605025866260
373	0.00323510263115168	0.0452483333154340
374	0.00322916544973850	0.0452368793931827
375	0.00322316004894674	0.0452261165274049
376	0.00321707897819579	0.0452161236770508
377	0.00321090873330832	0.0452069252467124
378	0.00320464675314724	0.0451985560748690
379	0.00319830933585763	0.0451910395393185
380	0.00319190765731037	0.0451843982311067
381	0.00318544940091670	0.0451785883304892
382	0.00317893805913627	0.0451736663524117
383	0.00317236315459013	0.0451696921474672
384	0.00316571234725416	0.0451666713570224
385	0.00315897120162845	0.0451646557274016
386	0.00315215880982578	0.0451636132961466
387	0.00314528960734606	0.0451634785181211
388	0.00313836755231023	0.0451642338656571
389	0.00313139660283923	0.0451658815527836
390	0.00312437000684440	0.0451684307681024
391	0.00311728636734188	0.0451719735616809
392	0.00311015127226710	0.0451764756542532
393	0.00310295121744275	0.0451819551504062
394	0.00309567945078015	0.0451884626510158
395	0.00308834738098085	0.0451959813677191
396	0.00308093894273043	0.0452045603367699
397	0.00307346484623849	0.0452142024225979
398	0.00306594255380332	0.0452248889097977
399	0.00305836251936853	0.0452366116516722
400	0.00305073172785342	0.0452493666810158
401	0.00304305716417730	0.0452631285689301
402	0.00303533906117082	0.0452778595399352
403	0.00302759511396289	0.0452935279011870
404	0.00301984837278724	0.0453100746800927
405	0.00301210419274867	0.0453274277941175
406	0.00300438026897609	0.0453455014329249
407	0.00299668591469526	0.0453642567276212
408	0.00298904185183346	0.0453835705486221
409	0.00298146344721317	0.0454033018305367
410	0.00297397095710039	0.0454233088108378
411	0.00296658021397889	0.0454434870098018
412	0.00295928842388093	0.0454637303320552
413	0.00295211002230644	0.0454838737839249
414	0.00294507108628750	0.0455036939160644
415	0.00293821119703352	0.0455229474321040
416	0.00293155829422176	0.0455414123482614
417	0.00292512192390859	0.0455589141547944
418	0.00291891791857779	0.0455753527745564
419	0.00291296211071312	0.0455905799654354
420	0.00290726847015321	0.0456044745943773
421	0.00290183466859162	0.0456169276062810
422	0.00289666210301220	0.0456278149518128
423	0.00289174355566502	0.0456371144334651
424	0.00288705411367118	0.0456448464021894
425	0.00288258795626462	0.0456509690919115
426	0.00287834741175175	0.0456554537457946
427	0.00287431757897139	0.0456582929034268
428	0.00287049636244774	0.0456594583985429
429	0.00286687677726150	0.0456589647476792
430	0.00286345975473523	0.0456568266152184
431	0.00286024063825607	0.0456530823877776
432	0.00285723921842873	0.0456477065636124
433	0.00285443873144686	0.0456408083098014
434	0.00285182544030249	0.0456325218120781
435	0.00284936488606036	0.0456230557300719
436	0.00284704566001892	0.0456125536286899
437	0.00284484541043639	0.0456011582927496
438	0.00284275296144187	0.0455890274733792
439	0.00284073851071298	0.0455763678293172
440	0.00283879204653204	0.0455632798780922
441	0.00283689447678626	0.0455499239747233
442	0.00283503392711282	0.0455364062852776
443	0.00283319735899568	0.0455228346294828
444	0.00283136754296720	0.0455093275245090
445	0.00282953935675323	0.0454959563065323
446	0.00282768462784588	0.0454828898595133
447	0.00282578845508397	0.0454702119684437
448	0.00282385409809649	0.0454579445839448
449	0.00282187643460929	0.0454461267734826
450	0.00281984964385629	0.0454348371599602
451	0.00281776301562786	0.0454241070646475
452	0.00281562306918204	0.0454139211893768
453	0.00281343841925263	0.0454042385650030
454	0.00281121931038797	0.0453950363168923
455	0.00280897016637027	0.0453862494493958
456	0.00280669261701405	0.0453778864481559
457	0.00280439178459346	0.0453699097225707
458	0.00280206976458430	0.0453623046763453
459	0.00279972678981721	0.0453550542673290
460	0.00279736355878413	0.0453481129632032
461	0.00279497890733182	0.0453414456917919
462	0.00279257749207318	0.0453350267886172
463	0.00279016629792750	0.0453288114137685
464	0.00278774835169315	0.0453227460056757
465	0.00278533808887005	0.0453167648496825
466	0.00278294924646616	0.0453108206841822
467	0.00278058485127985	0.0453048626375941
468	0.00277824094519019	0.0452988908900885
469	0.00277591915801168	0.0452928837646312
470	0.00277362181805074	0.0452867932155078
471	0.00277134985662997	0.0452806354143376
472	0.00276910327374935	0.0452743932346904
473	0.00276687811128795	0.0452680730731528
474	0.00276466971263289	0.0452616837437103
475	0.00276248203590512	0.0452552126727907
476	0.00276033044792712	0.0452485923088717
477	0.00275822286494076	0.0452417877611564
478	0.00275615905411541	0.0452348004694922
479	0.00275414343923330	0.0452276044271567
480	0.00275216251611710	0.0452202547336739
481	0.00275021721608937	0.0452127308950518
482	0.00274830358102918	0.0452050562057225
483	0.00274641718715429	0.0451972419219768
484	0.00274454709142447	0.0451893325932374
485	0.00274268817156553	0.0451813377517287
486	0.00274084159173071	0.0451732395998953
487	0.00273901456966996	0.0451650283806318
488	0.00273720896802843	0.0451567281810143
489	0.00273542013019323	0.0451483720805793
490	0.00273365108296275	0.0451399699915458
491	0.00273191556334496	0.0451315066793055
492	0.00273021403700113	0.0451229782077171
493	0.00272854533977807	0.0451143758339508
494	0.00272690807469189	0.0451057225728818
495	0.00272529898211360	0.0450970436483371
496	0.00272370222955942	0.0450883930517421
497	0.00272209849208593	0.0450798381996672
498	0.00272048194892705	0.0450713923200390
499	0.00271885772235692	0.0450630500751411
500	0.00271723046898842	0.0450548114757558
501	0.00271560437977314	0.0450466545147847
502	0.00271396734751761	0.0450386234195119
503	0.00271232728846371	0.0450306871824538
504	0.00271070515736938	0.0450227533631770
505	0.00270911841653287	0.0450147969167547
506	0.00270756101235747	0.0450068167361235
507	0.00270604062825441	0.0449987819346549
508	0.00270454748533666	0.0449907153954108
509	0.00270306784659624	0.0449826226061219
510	0.00270159402862191	0.0449745278900512
511	0.00270011671818793	0.0449664585675534
512	0.00269862427376211	0.0449584678483445
513	0.00269712787121534	0.0449505231050216
514	0.00269563146866858	0.0449426294975822
515	0.00269414810463786	0.0449347230684699
516	0.00269267545081675	0.0449268248558920
517	0.00269122677855194	0.0449188794565245
518	0.00268980627879500	0.0449108825425358
519	0.00268839835189283	0.0449028854154780
520	0.00268700276501477	0.0448948935231336
521	0.00268561346456409	0.0448869508577827
522	0.00268422695808113	0.0448790680912111
523	0.00268284301273525	0.0448712540450819
524	0.00268145767040551	0.0448635275692812
525	0.00268006091937423	0.0448559505364562
526	0.00267864624038339	0.0448485662435235
527	0.00267722387798131	0.0448413169507712
528	0.00267579173669219	0.0448342145479014
529	0.00267434562556446	0.0448272725698662
530	0.00267288368195295	0.0448204864490586
531	0.00267141335643828	0.0448138236450318
532	0.00266994512639940	0.0448072395629763
533	0.00266848248429596	0.0448007144139036
534	0.00266703218221664	0.0447942079969299
535	0.00266559631563723	0.0447876999287593
536	0.00266417139209807	0.0447812037866757
537	0.00266274949535728	0.0447747394062818
538	0.00266132270917296	0.0447683257219372
539	0.00265988963656127	0.0447619606140096
540	0.00265845120884478	0.0447556464291386
541	0.00265699787996709	0.0447494245992928
542	0.00265551963821054	0.0447433316602634
543	0.00265401951037347	0.0447373394246424
544	0.00265251053497195	0.0447313986568997
545	0.00265100016258657	0.0447254804758068
546	0.00264950166456401	0.0447195282942442
547	0.00264802761375904	0.0447134856729295
548	0.00264658150263131	0.0447073121471125
549	0.00264516519382596	0.0447009933134914
550	0.00264378404244781	0.0446944856540796
551	0.00264242640696466	0.0446878216505219
552	0.00264109345152974	0.0446810109815324
553	0.00263977819122374	0.0446740617632354
554	0.00263847783207893	0.0446669842256788
555	0.00263719679787755	0.0446597646767122
556	0.00263593601994216	0.0446524065180065
557	0.00263470388017595	0.0446449003547713
558	0.00263349362649024	0.0446372892986443
559	0.00263229804113507	0.0446296005172052
560	0.00263111665844917	0.0446218319768586
561	0.00262995297089219	0.0446139860262769
562	0.00262880697846413	0.0446060755083709
563	0.00262767355889082	0.0445981437952308
564	0.00262654758989811	0.0445902355908796
565	0.00262543302960694	0.0445823354810118
566	0.00262432126328349	0.0445744898469169
567	0.00262320856563747	0.0445667391226018
568	0.00262210029177368	0.0445590830621176
569	0.00262098666280508	0.0445515605639341
570	0.00261986395344138	0.0445442038925976
571	0.00261873402632773	0.0445370001750547
572	0.00261759269051254	0.0445299536557725
573	0.00261644087731838	0.0445230564707954
574	0.00261528417468071	0.0445162694770278
575	0.00261412421241403	0.0445095780590224
576	0.00261296890676022	0.0445029631998388
577	0.00261181569658220	0.0444964310597086
578	0.00261066108942032	0.0444899905930705
579	0.00260950950905681	0.0444836290536128
580	0.00260835443623364	0.0444773631935803
581	0.00260719121433795	0.0444712131965042
582	0.00260603008791804	0.0444651225074806
583	0.00260487548075616	0.0444590504103184
584	0.00260373740456998	0.0444529485647352
585	0.00260260864160955	0.0444468368692532
586	0.00260149664245546	0.0444406599616352
587	0.00260040210559964	0.0444344027245640
588	0.00259932363405824	0.0444280660439805
589	0.00259826169349253	0.0444216625681043
590	0.00259721162728965	0.0444152005104806
591	0.00259616202674806	0.0444087221511080
592	0.00259512360207737	0.0444021736971541
593	0.00259409402497113	0.0443955685054861
594	0.00259307655505836	0.0443889047251880
595	0.00259207678027451	0.0443821641604997
596	0.00259109283797443	0.0443753537326251
597	0.00259011914022267	0.0443685175794105
598	0.00258916057646275	0.0443616514646601
599	0.00258821435272694	0.0443547736324231
600	0.00258728116750717	0.0443478811482854
601	0.00258636055514216	0.0443409570620148
602	0.00258544343523681	0.0443340509246463
603	0.00258453586138785	0.0443271434009748
604	0.00258362991735339	0.0443202884535043
605	0.00258271279744804	0.0443135440965099
606	0.00258178194053471	0.0443069244676095
607	0.00258083525113761	0.0443004584418503
608	0.00257987203076482	0.0442941457692208
609	0.00257889786735177	0.0442879710263133
610	0.00257792603224516	0.0442818790184604
611	0.00257696234621108	0.0442758467675500
612	0.00257600005716085	0.0442699146761623
613	0.00257503916509450	0.0442640702010119
614	0.00257407757453620	0.0442583084309204
615	0.00257311225868762	0.0442526353071850
616	0.00257214810699224	0.0442470113749535
617	0.00257117394357920	0.0442414857445035
618	0.00257019419223070	0.0442360503968182
619	0.00256921816617250	0.0442306609454650
620	0.00256824260577559	0.0442253107872494
621	0.00256727472878993	0.0442199573471218
622	0.00256631523370743	0.0442146047519049
623	0.00256536388769746	0.0442092311044387
624	0.00256441277451813	0.0442038578445798
625	0.00256345421075821	0.0441985174331221
626	0.00256249099038541	0.0441931877719797
627	0.00256153428927064	0.0441878114452817
628	0.00256059365347028	0.0441823288428240
629	0.00255967094562948	0.0441767402926488
630	0.00255877757444978	0.0441710114299039
631	0.00255791353993118	0.0441651598497835
632	0.00255706976167858	0.0441592379224473
633	0.00255623785778880	0.0441532922131799
634	0.00255540339276195	0.0441473873249640
635	0.00255454890429974	0.0441416070116769
636	0.00255367369391024	0.0441359317501392
637	0.00255278358235955	0.0441303374131649
638	0.00255189649760723	0.0441247476766483
639	0.00255101476795971	0.0441191611048339
640	0.00255014980211854	0.0441135292978138
641	0.00254929973743856	0.0441078472928548
642	0.00254846131429076	0.0441021208528626
643	0.00254762498661876	0.0440963887219872
644	0.00254678656347096	0.0440906726262455
645	0.00254594301804900	0.0440849765530549
646	0.00254509714432061	0.0440792967724169
647	0.00254424847662449	0.0440736504929505
648	0.00254339631646872	0.0440680266583457
649	0.00254255090840161	0.0440623870578921
650	0.00254171248525381	0.0440567108579359
651	0.00254088127985597	0.0440509808326730
652	0.00254005077295005	0.0440452475258203
653	0.00253922538831830	0.0440394998876277
654	0.00253841234371066	0.0440336901679261
655	0.00253760023042560	0.0440278820519157
656	0.00253679463639855	0.0440220499478867
657	0.00253599276766181	0.0440162149741420
658	0.00253518228419125	0.0440104321554852
659	0.00253436691127718	0.0440046635717829
660	0.00253355060704052	0.0439989224628803
661	0.00253274594433606	0.0439931662371867
662	0.00253194710239768	0.0439874232982355
663	0.00253115827217698	0.0439816681243524
664	0.00253037549555302	0.0439759084266158
665	0.00252959458157420	0.0439701633839237
666	0.00252881180495024	0.0439644478022540
667	0.00252802809700370	0.0439587679951248
668	0.00252724229358137	0.0439531328349933
669	0.00252645672298968	0.0439475218221715
670	0.00252568349242210	0.0439418909765995
671	0.00252492260187864	0.0439362421529971
672	0.00252417335286737	0.0439305668583692
673	0.00252343434840441	0.0439248761473636
674	0.00252268975600600	0.0439192264392566
675	0.00252193422056735	0.0439136513439619
676	0.00252116774208844	0.0439081519430544
677	0.00252040079794824	0.0439026733463881
678	0.00251963967457414	0.0438972028324274
679	0.00251889158971608	0.0438917034508078
680	0.00251816166564822	0.0438861592750946
681	0.00251744315028191	0.0438805912253312
682	0.00251673418097198	0.0438749997296695
683	0.00251602963544428	0.0438694346983249
684	0.00251531740650535	0.0438639559604217
685	0.00251458678394556	0.0438586145083374
686	0.00251384521834552	0.0438533843119028
687	0.00251309201121330	0.0438482687612686
688	0.00251231621950865	0.0438432964478351
689	0.00251152622513473	0.0438384215301788
690	0.00251073623076081	0.0438335746398237
691	0.00250996625982225	0.0438286617031093
692	0.00250921957194805	0.0438236443037563
693	0.00250849151052535	0.0438185372587800
694	0.00250777718611062	0.0438133841744727
695	0.00250706705264747	0.0438082207263882
696	0.00250635668635368	0.0438030833132355
697	0.00250563258305192	0.0437980031390539
698	0.00250489497557282	0.0437929817309332
699	0.00250415201298893	0.0437879965801192
700	0.00250341347418726	0.0437830298337262
701	0.00250268517993391	0.0437780355090505
702	0.00250195898115635	0.0437730386556756
703	0.00250123837031424	0.0437680203774442
704	0.00250052125193179	0.0437629997341366
705	0.00249980832450092	0.0437579761724591
706	0.00249910145066679	0.0437529217484462
707	0.00249840389005840	0.0437478293250743
708	0.00249771354719996	0.0437427116969828
709	0.00249702297151089	0.0437376059935715
710	0.00249632261693478	0.0437325339793998
711	0.00249561085365713	0.0437275068392227
712	0.00249489373527467	0.0437224841830840
713	0.00249418639577925	0.0437174180555101
714	0.00249349651858211	0.0437122906892775
715	0.00249282759614289	0.0437070868778263
716	0.00249217241071165	0.0437018290452651
717	0.00249151699244976	0.0436965747767263
718	0.00249085202813149	0.0436913640455590
719	0.00249016564339399	0.0436862273460790
720	0.00248945993371308	0.0436811867339181
721	0.00248874677345157	0.0436761944627732
722	0.00248803407885134	0.0436712339748498
723	0.00248733628541231	0.0436662121414212
724	0.00248665641993284	0.0436611259352474
725	0.00248598773032427	0.0436560026884350
726	0.00248531810939312	0.0436509067311187
727	0.00248464196920395	0.0436458642376602
728	0.00248395581729710	0.0436408867517539
729	0.00248325755819678	0.0436359825417602
730	0.00248254509642720	0.0436311713926876
731	0.00248182145878673	0.0436264283756457
732	0.00248109991662204	0.0436216674691565
733	0.00248039048165083	0.0436168535094263
734	0.00247970549389720	0.0436119298061201
735	0.00247904332354665	0.0436068970365026
736	0.00247839046642184	0.0436018185797161
737	0.00247773062437773	0.0435967607027045
738	0.00247706659138203	0.0435917085063136
739	0.00247640279121697	0.0435866470215666
740	0.00247574085369706	0.0435815851040505
741	0.00247508473694325	0.0435764880141347
742	0.00247443793341517	0.0435713348814261
743	0.00247380230575800	0.0435661274009700
744	0.00247317040339112	0.0435609056414343
745	0.00247254269197583	0.0435556693673992
746	0.00247191917151213	0.0435504321822608
747	0.00247128354385495	0.0435452566150833
748	0.00247063185088336	0.0435401710816560
749	0.00246996595524251	0.0435351498565884
750	0.00246930099092424	0.0435301523238368
751	0.00246864371001720	0.0435251670966002
752	0.00246799923479557	0.0435201779780003
753	0.00246736523695290	0.0435151777248195
754	0.00246673403307796	0.0435101931834430
755	0.00246609887108207	0.0435052258523763
756	0.00246545253321528	0.0435002993957802
757	0.00246479478664696	0.0434954355976736
758	0.00246413052082062	0.0434906328567455
759	0.00246346322819591	0.0434858509027494
760	0.00246280082501471	0.0434810552972429
761	0.00246215076185763	0.0434762204207254
762	0.00246151024475694	0.0434713358700901
763	0.00246087298728526	0.0434664303654783
764	0.00246023456566036	0.0434615323889180
765	0.00245959823951125	0.0434566234030818
766	0.00245896074920893	0.0434517332731636
767	0.00245832512155175	0.0434468318060140
768	0.00245769252069294	0.0434419227471180
769	0.00245706434361637	0.0434370089411804
770	0.00245644431561232	0.0434320622602040
771	0.00245582778006792	0.0434271237894924
772	0.00245520984753966	0.0434222378721592
773	0.00245457724668086	0.0434174453930805
774	0.00245393067598343	0.0434127328099263
775	0.00245327502489090	0.0434081105700698
776	0.00245261983945966	0.0434035285814167
777	0.00245197163894773	0.0433989416342698
778	0.00245133857242763	0.0433943017347864
779	0.00245071272365749	0.0433896227218133
780	0.00245008664205670	0.0433849637893002
781	0.00244946894235909	0.0433802656804204
782	0.00244885706342757	0.0433755375966055
783	0.00244825845584273	0.0433707590147129
784	0.00244766706600785	0.0433659874517048
785	0.00244707614183426	0.0433612499682179
786	0.00244647543877363	0.0433565943213486
787	0.00244586495682597	0.0433519983615696
788	0.00244524655863643	0.0433474636551751
789	0.00244463304989040	0.0433429460024522
790	0.00244402815587819	0.0433384094400824
791	0.00244342908263207	0.0433338638068338
792	0.00244283117353916	0.0433293233454671
793	0.00244223186746240	0.0433248085713629
794	0.00244163116440177	0.0433203351056824
795	0.00244102464057505	0.0433159134924999
796	0.00244041066616774	0.0433115530563112
797	0.00243979413062334	0.0433072323741164
798	0.00243917759507895	0.0433029342356155
799	0.00243855966255069	0.0432986543138636
800	0.00243793311528862	0.0432944352333639
801	0.00243730610236526	0.0432902574650855
802	0.00243668002076447	0.0432860909502496
803	0.00243605650030077	0.0432818903253870
804	0.00243543740361929	0.0432776575664151
805	0.00243482831865549	0.0432733701154037
806	0.00243422365747392	0.0432690499150216
807	0.00243361992761493	0.0432647167352859
808	0.00243301410228014	0.0432603733768399
809	0.00243240059353411	0.0432560464500273
810	0.00243178266100585	0.0432517094875267
811	0.00243116775527596	0.0432473648484507
812	0.00243055610917509	0.0432430136337547
813	0.00242995168082416	0.0432386171312497
814	0.00242935749702156	0.0432341914933956
815	0.00242876936681569	0.0432297461754704
816	0.00242818589322269	0.0432252625505664
817	0.00242760428227484	0.0432207595063800
818	0.00242702639661729	0.0432162485159658
819	0.00242644874379039	0.0432117477387467
820	0.00242586713284254	0.0432072722903795
821	0.00242528179660440	0.0432028335102519
822	0.00242468877695501	0.0431984445559236
823	0.00242409692145884	0.0431940681017544
824	0.00242350995540619	0.0431897001982583
825	0.00242294138297439	0.0431853140572824
826	0.00242238305509090	0.0431809395478909
827	0.00242181960493326	0.0431766476084643
828	0.00242122891359031	0.0431725261537274
829	0.00242061470635235	0.0431685571668138
830	0.00241998792625964	0.0431646505816336
831	0.00241936603561044	0.0431607386583252
832	0.00241875951178372	0.0431567799516405
833	0.00241817440837622	0.0431527468705842
834	0.00241760769858956	0.0431486570512218
835	0.00241705775260925	0.0431445105157488
836	0.00241651129908860	0.0431403922659153
837	0.00241594878025353	0.0431364012917950
838	0.00241535599343479	0.0431326045930155
839	0.00241473293863237	0.0431289892322989
840	0.00241409614682198	0.0431254677134463
841	0.00241347425617278	0.0431218822604661
842	0.00241288635879755	0.0431181294936447
843	0.00241232104599476	0.0431142478057074
844	0.00241176597774029	0.0431102908609205
845	0.00241121486760676	0.0431062831962746
846	0.00241065188311040	0.0431022971081032
847	0.00241008168086410	0.0430983080426827
848	0.00240950426086783	0.0430943143052867
849	0.00240891962312162	0.0430903162977890
850	0.00240834266878665	0.0430862412426251
851	0.00240778271108866	0.0430820407824221
852	0.00240723998285830	0.0430777261043825
853	0.00240671448409557	0.0430733340662216
854	0.00240620155818760	0.0430688963767979
855	0.00240568444132805	0.0430644972644802
856	0.00240514753386378	0.0430602147563461
857	0.00240458617918193	0.0430560812405507
858	0.00240401364862919	0.0430520238828910
859	0.00240344949997962	0.0430479463551992
860	0.00240290211513639	0.0430437997132169
861	0.00240237242542207	0.0430396162850225
862	0.00240185344591737	0.0430354201194636
863	0.00240132887847722	0.0430312480933053
864	0.00240079616196454	0.0430271049805632
865	0.00240025576204062	0.0430229965006478
866	0.00239971699193120	0.0430188992087504
867	0.00239917729049921	0.0430148529793228
868	0.00239863269962370	0.0430108928943205
869	0.00239808065816760	0.0430070360456145
870	0.00239753001369536	0.0430032480607648
871	0.00239698309451342	0.0429995083608961
872	0.00239644222892821	0.0429958035166591
873	0.00239590718410909	0.0429921248990044
874	0.00239536003209651	0.0429885670753074
875	0.00239478657022119	0.0429851474982593
876	0.00239420053549111	0.0429818124838677
877	0.00239361869171262	0.0429785061052769
878	0.00239304336719215	0.0429752242492899
879	0.00239248061552644	0.0429719141788776
880	0.00239192764274776	0.0429685715796235
881	0.00239137536846101	0.0429652473898981
882	0.00239081447944045	0.0429619573902624
883	0.00239025172777474	0.0429586744343078
884	0.00238969130441546	0.0429553740470329
885	0.00238913716748357	0.0429520186579629
886	0.00238858675584197	0.0429486184111674
887	0.00238804239779711	0.0429451516394053
888	0.00238751224242151	0.0429415846735216
889	0.00238699419423938	0.0429379263725154
890	0.00238648126833141	0.0429342072634212
891	0.00238597020506859	0.0429304393925738
892	0.00238545285537839	0.0429266751892172
893	0.00238493154756725	0.0429229106431387
894	0.00238441838882864	0.0429190894869478
895	0.00238391081802547	0.0429152299682867
896	0.00238341861404479	0.0429112886755895
897	0.00238293246366084	0.0429073113184845
898	0.00238243746571243	0.0429033796132489
899	0.00238193548284471	0.0428994766225746
900	0.00238142325542867	0.0428956095414749
901	0.00238091219216585	0.0428917087922068
902	0.00238040159456432	0.0428877892362786
903	0.00237990287132561	0.0428838298687265
904	0.00237941648811102	0.0428798228105476
905	0.00237893313169479	0.0428758270143611
906	0.00237844255752862	0.0428718978259485
907	0.00237793778069317	0.0428680946951368
908	0.00237741414457560	0.0428644270275408
909	0.00237688072957099	0.0428608234697591
910	0.00237635266967118	0.0428571895837570
911	0.00237583485431969	0.0428535083678743
912	0.00237533356994391	0.0428497616252145
913	0.00237484765239060	0.0428459293121586
914	0.00237436871975660	0.0428420693082303
915	0.00237387209199369	0.0428382936666744
916	0.00237336219288409	0.0428346054973794
917	0.00237284484319389	0.0428309758152630
918	0.00237232469953597	0.0428273969947559
919	0.00237181107513607	0.0428238394231839
920	0.00237130443565547	0.0428203009920604
921	0.00237079663202167	0.0428167927675192
922	0.00237029162235558	0.0428132996227849
923	0.00236979243345559	0.0428098047200154
924	0.00236928835511208	0.0428063726409657
925	0.00236877659335732	0.0428030143109351
926	0.00236826809123158	0.0427996724518131
927	0.00236776191741228	0.0427963268467125
928	0.00236726016737521	0.0427929898518648
929	0.00236677518114448	0.0427896134495302
930	0.00236630160361528	0.0427862206421927
931	0.00236582127399743	0.0427828891653608
932	0.00236531510017812	0.0427796721320930
933	0.00236478773877025	0.0427765686107047
934	0.00236425874754787	0.0427734712309505
935	0.00236373627558351	0.0427703648732957
936	0.00236322777345777	0.0427672358382688
937	0.00236272625625134	0.0427641319647328
938	0.00236221984960139	0.0427610812819592
939	0.00236170156858861	0.0427581070423669
940	0.00236118026077747	0.0427551622424369
941	0.00236066523939371	0.0427521703217630
942	0.00236016046255827	0.0427491176925990
943	0.00235965242609382	0.0427460391106030
944	0.00235913577489555	0.0427429653529442
945	0.00235862168483436	0.0427398630987428
946	0.00235811225138605	0.0427367300032401
947	0.00235761329531670	0.0427335605285732
948	0.00235711853019893	0.0427303833918838
949	0.00235662283375859	0.0427272280295032
950	0.00235612434335053	0.0427240653150598
951	0.00235561723820865	0.0427208998103212
952	0.00235511781647801	0.0427176534584754
953	0.00235463096760213	0.0427142836974325
954	0.00235416414216161	0.0427107594379205
955	0.00235371128655970	0.0427071253859613
956	0.00235326099209487	0.0427034408857621
957	0.00235281186178327	0.0426997261080258
958	0.00235236412845552	0.0426959681052209
959	0.00235191383399069	0.0426921703358843
960	0.00235147424973547	0.0426882920007897
961	0.00235104886814952	0.0426843387995539
962	0.00235063140280545	0.0426803325757551
963	0.00235020602121949	0.0426763633517266
964	0.00234976410865784	0.0426724599475538
965	0.00234931125305593	0.0426686354252456
966	0.00234886468388140	0.0426648023528845
967	0.00234844023361802	0.0426608743182635
968	0.00234802719205618	0.0426569231714301
969	0.00234760134480894	0.0426530577123536
970	0.00234715337865055	0.0426493054676268
971	0.00234669540077448	0.0426456406269528
972	0.00234624533914030	0.0426420066812837
973	0.00234579597599804	0.0426384393868283
974	0.00234532891772687	0.0426350125938984
975	0.00234484649263322	0.0426317219329618
976	0.00234434567391872	0.0426285895206111
977	0.00234384485520422	0.0426255097011093
978	0.00234334846027195	0.0426224584533226
979	0.00234286393970251	0.0426193990451927
980	0.00234239408746362	0.0426163363482800
981	0.00234192097559571	0.0426133568328747
982	0.00234142853878438	0.0426105029282222
983	0.00234092632308602	0.0426077409215844
984	0.00234042434021831	0.0426050089381805
985	0.00233993516303599	0.0426022306110452
986	0.00233945716172457	0.0425994269722113
987	0.00233898893930018	0.0425966154639629
988	0.00233851559460163	0.0425938501548407
989	0.00233803293667734	0.0425911227136154
990	0.00233754212968051	0.0425884238077725
991	0.00233705574646592	0.0425856873650985
992	0.00233657471835613	0.0425829239132632
993	0.00233610603027046	0.0425800791407490
994	0.00233565387316048	0.0425771529651513
995	0.00233521475456655	0.0425741561655746
996	0.00233478192240000	0.0425711479526756
997	0.00233433349058032	0.0425682413265670
998	0.00233386736363173	0.0425654060392837
999	0.00233338098041713	0.0425626427253492
1000	0.00233288854360580	0.0425598779840897

==> figures/test_sigma/loss_FR2_S6.dat <==
iter spec struct
1	0.0375719927251339	0.704626421756410
2	0.0370916537940502	0.692659030824406
3	0.0366061106324196	0.680583824195664
4	0.0361150875687599	0.668403847114692
5	0.0356167331337929	0.656158326135759
6	0.0351088978350163	0.643913258911856
7	0.0345881097018719	0.631840348343517
8	0.0340513214468956	0.620062227831825
9	0.0334963276982307	0.608608370004907
10	0.0329222083091736	0.597506909151391
11	0.0323292762041092	0.586817053249842
12	0.0317186042666435	0.576648540085920
13	0.0310919508337975	0.566976478916757
14	0.0304514020681381	0.557718427264814
15	0.0297989547252655	0.548778437150537
16	0.0291365031152964	0.540102479392341
17	0.0284657608717680	0.531624153068938
18	0.0277883652597666	0.523287510885636
19	0.0271059144288301	0.515044406403533
20	0.0264199785888195	0.506837598771280
21	0.0257320143282414	0.498595623683654
22	0.0250433646142483	0.490250891597586
23	0.0243550781160593	0.481785717968997
24	0.0236681140959263	0.473193288907362
25	0.0229831729084253	0.464487936296805
26	0.0223003663122654	0.455668780661659
27	0.0216194652020931	0.446696188957353
28	0.0209397897124290	0.437548874043935
29	0.0202607605606318	0.428204239921221
30	0.0195817835628986	0.418636673124651
31	0.0189025439321995	0.408856545945038
32	0.0182229001075029	0.398890996498551
33	0.0175429452210665	0.388780060304236
34	0.0168632026761770	0.378578655220189
35	0.0161844771355391	0.368388430149335
36	0.0155079206451774	0.358355720572278
37	0.0148342885077000	0.348713360778588
38	0.0141643304377794	0.339646767211879
39	0.0134984636679292	0.331282845805002
40	0.0128365121781826	0.323617744674228
41	0.0121794156730175	0.316566006338114
42	0.0115294940769672	0.310057820382030
43	0.0108890607953072	0.304023998395450
44	0.0102616548538208	0.298400878801707
45	0.00965175777673721	0.293141095589349
46	0.00906470045447350	0.288213658725354
47	0.00850534718483686	0.283537920726854
48	0.00797823164612055	0.279081272148339
49	0.00748787401244044	0.274829071169262
50	0.00703853508457542	0.270790004850992
51	0.00663175527006388	0.266979411111733
52	0.00626937067136169	0.263476069846616
53	0.00595412543043494	0.260306224951419
54	0.00569053692743182	0.257358232402203
55	0.00548211345449090	0.254531526271469
56	0.00532603915780783	0.251775372026319
57	0.00521784741431475	0.249080892403262
58	0.00515147531405091	0.246444461960580
59	0.00511837285012007	0.243858676081600
60	0.00510961934924126	0.241321596579788
61	0.00511687621474266	0.238829961716377
62	0.00513315852731466	0.236381871148058
63	0.00515281455591321	0.233977879303265
64	0.00517147965729237	0.231619792460033
65	0.00518602179363370	0.229305150710932
66	0.00519447820261121	0.227032843469211
67	0.00519581045955420	0.224804067797051
68	0.00518990354612470	0.222618642154570
69	0.00517727807164192	0.220476724518125
70	0.00515889190137386	0.218380393398835
71	0.00513601396232843	0.216330574711131
72	0.00511009385809302	0.214326769100926
73	0.00508252019062638	0.212369360297479
74	0.00505461217835546	0.210457471094365
75	0.00502749672159553	0.208590122293438
76	0.00500210653990507	0.206766506235952
77	0.00497901905328035	0.204985580957966
78	0.00495868222787976	0.203246141376501
79	0.00494121713563800	0.201546613156006
80	0.00492657581344247	0.199885647810951
81	0.00491441739723086	0.198261533435977
82	0.00490439217537642	0.196673141144848
83	0.00489585893228650	0.195119272642225
84	0.00488816807046533	0.193598288509511
85	0.00488066999241710	0.192108842131190
86	0.00487277051433921	0.190649892711676
87	0.00486389920115471	0.189220378631704
88	0.00485370075330138	0.187819256889462
89	0.00484183477237821	0.186445668189200
90	0.00482815876603127	0.185098712155480
91	0.00481266202405095	0.183777330015467
92	0.00479541951790452	0.182480725771329
93	0.00477659283205867	0.181208004388509
94	0.00475636217743158	0.179958808906496
95	0.00473496690392494	0.178732348367597
96	0.00471278140321374	0.177527771499048
97	0.00469010835513473	0.176344125139017
98	0.00466720527037978	0.175180816417784
99	0.00464437762275338	0.174036405682740
100	0.00462186569347978	0.172909887729724
101	0.00459998147562146	0.171800299928478
102	0.00457888422533870	0.170706451516189
103	0.00455872341990471	0.169626874169024
104	0.00453928159549832	0.168562055089944
105	0.00452044326812029	0.167512125407567
106	0.00450204173102975	0.166477038808430
107	0.00448383949697018	0.165457241602409
108	0.00446551991626620	0.164453391702605
109	0.00444688228890300	0.163464988634168
110	0.00442784652113915	0.162491589269156
111	0.00440820725634694	0.161533287314104
112	0.00438798824325204	0.160589583103621
113	0.00436729611828923	0.159659857044743
114	0.00434646895155311	0.158742629184462
115	0.00432597752660513	0.157834534780290
116	0.00430582836270332	0.156935183580815
117	0.00428589340299368	0.156044597207905
118	0.00426610605791211	0.155162826380629
119	0.00424641417339444	0.154290475738865
120	0.00422685220837593	0.153427011126885
121	0.00420732796192169	0.152572765002021
122	0.00418787123635411	0.151726621165290
123	0.00416808109730482	0.150890855375980
124	0.00414824998006225	0.150063979851324
125	0.00412808591499925	0.149245305569396
126	0.00410730112344027	0.148436401602634
127	0.00408576708287001	0.147636477020435
128	0.00406300183385611	0.146845499270771
129	0.00403858907520771	0.146064373528933
130	0.00401221634820104	0.145295681727253
131	0.00398481357842684	0.144536960594312
132	0.00395715935155749	0.143785813213413
133	0.00393085693940520	0.143036557727809
134	0.00390721671283245	0.142274174249611
135	0.00388588826172054	0.141497311914455
136	0.00386603921651840	0.140709589467123
137	0.00384710729122162	0.139917066843943
138	0.00382849783636630	0.139122196302009
139	0.00380947301164269	0.138328803293613
140	0.00378993572667241	0.137537579667403
141	0.00377007760107517	0.136746055703569
142	0.00375021761283278	0.135953264997657
143	0.00373103073798120	0.135165417419667
144	0.00371302780695260	0.134377568843227
145	0.00369634293019772	0.133584243665862
146	0.00368087110109627	0.132785867102072
147	0.00366645772010088	0.131983513346062
148	0.00365292816422880	0.131179570390176
149	0.00364013691432774	0.130375129967860
150	0.00362791819497943	0.129570795978581
151	0.00361614651046693	0.128768872055180
152	0.00360478740185499	0.127971289570228
153	0.00359377497807145	0.127179446839283
154	0.00358299561776221	0.126393324555981
155	0.00357233360409737	0.125614137171194
156	0.00356172281317413	0.124843365851332
157	0.00355112948454916	0.124081042127417
158	0.00354051659815013	0.123327503151685
159	0.00352986901998520	0.122583904120179
160	0.00351917557418346	0.121850534024747
161	0.00350838550366461	0.121127554181501
162	0.00349743501283228	0.120414977504224
163	0.00348629127256572	0.119712664543750
164	0.00347496056929231	0.119020661449625
165	0.00346345640718937	0.118338769079403
166	0.00345180695876479	0.117666244388913
167	0.00344003457576036	0.117003178831091
168	0.00342812575399876	0.116348339428296
169	0.00341612705960870	0.115701507201561
170	0.00340403988957405	0.115062922716505
171	0.00339187658391893	0.114431752308521
172	0.00337963458150625	0.113807965518652
173	0.00336731737479568	0.113190668885003
174	0.00335496105253696	0.112579202258732
175	0.00334260030649602	0.111973379278394
176	0.00333024421706796	0.111373170453875
177	0.00331791327334940	0.110777431888263
178	0.00330562912859023	0.110185762258985
179	0.00329342274926603	0.109598271390602
180	0.00328130577690899	0.109014160549264
181	0.00326932873576880	0.108434314248499
182	0.00325754703953862	0.107858206658994
183	0.00324601749889553	0.107284751070120
184	0.00323475711047649	0.106711256975804
185	0.00322381616570056	0.106135922820922
186	0.00321323378011584	0.105558064701850
187	0.00320302858017385	0.104980645768025
188	0.00319316051900387	0.104408465571096
189	0.00318360468372703	0.103842259640900
190	0.00317435478791595	0.103281534863135
191	0.00316539173945785	0.102730871730277
192	0.00315669155679643	0.102189619831464
193	0.00314828683622181	0.101657220910777
194	0.00314027210697532	0.101131175620501
195	0.00313273235224187	0.100609520623350
196	0.00312573439441621	0.100091461816191
197	0.00311918160878122	0.0995757134946503
198	0.00311285047791898	0.0990619037161149
199	0.00310641457326710	0.0985484412887869
200	0.00309954257681966	0.0980376728489413
201	0.00309178233146668	0.0975332789606647
202	0.00308276619762182	0.0970338041107501
203	0.00307236821390688	0.0965389416011199
204	0.00306063471361995	0.0960504002563178
205	0.00304770562797785	0.0955696133127226
206	0.00303379283286631	0.0950981196519165
207	0.00301920180208981	0.0946369279628456
208	0.00300426175817847	0.0941877708606868
209	0.00298918155021966	0.0937548202038574
210	0.00297409971244633	0.0933392270123709
211	0.00295911938883364	0.0929377516148891
212	0.00294433650560677	0.0925429557720510
213	0.00292984279803932	0.0921500756698369
214	0.00291569274850190	0.0917562747535409
215	0.00290188984945416	0.0913628163716950
216	0.00288842804729939	0.0909709726688059
217	0.00287526380270720	0.0905814399711381
218	0.00286236475221813	0.0901946222937993
219	0.00284972321242094	0.0898108136499657
220	0.00283733685500920	0.0894303583657110
221	0.00282517983578146	0.0890533679041543
222	0.00281325168907642	0.0886798180978231
223	0.00280153262428939	0.0883097203768677
224	0.00279000285081565	0.0879440353176833
225	0.00277868052944541	0.0875838160832133
226	0.00276759802363813	0.0872292932946146
227	0.00275676976889372	0.0868798060458112
228	0.00274622184224427	0.0865347017366801
229	0.00273596099577844	0.0861929723039161
230	0.00272600585594773	0.0858540314984081
231	0.00271635712124407	0.0855171257536026
232	0.00270700012333691	0.0851819280013841
233	0.00269791437312961	0.0848484985423170
234	0.00268906564451754	0.0845171495248683
235	0.00268041598610580	0.0841881895693841
236	0.00267191161401570	0.0838623066274297
237	0.00266351224854589	0.0835399924179358
238	0.00265517714433372	0.0832218283717761
239	0.00264687882736325	0.0829078892590716
240	0.00263859494589269	0.0825977387836411
241	0.00263032387010753	0.0822906202723153
242	0.00262207258492708	0.0819866813005130
243	0.00261385133489966	0.0816856725589834
244	0.00260565895587206	0.0813875327054901
245	0.00259751197881997	0.0810921604597110
246	0.00258944043889642	0.0807994471676050
247	0.00258144875988364	0.0805094218607264
248	0.00257354346103966	0.0802220375875753
249	0.00256572803482413	0.0799372293676974
250	0.00255800201557577	0.0796549667813721
251	0.00255038752220571	0.0793750474328168
252	0.00254289130680263	0.0790973396237962
253	0.00253551383502781	0.0788218718722511
254	0.00252826209180057	0.0785486750128909
255	0.00252114399336278	0.0782776988678790
256	0.00251415604725480	0.0780089176470724
257	0.00250729219987988	0.0777424058360520
258	0.00250053941272199	0.0774781837658135
259	0.00249390746466815	0.0772161581768058
260	0.00248739589005709	0.0769562908254813
261	0.00248098815791309	0.0766985952025672
262	0.00247469311580062	0.0764431231200046
263	0.00246851774863899	0.0761898145732766
264	0.00246244622394443	0.0759386613767871
265	0.00245648808777332	0.0756895576014057
266	0.00245065032504499	0.0754424458142670
267	0.00244493060745299	0.0751971793954808
268	0.00243933685123920	0.0749536107106422
269	0.00243387650698423	0.0747116171020824
270	0.00242856075055897	0.0744711009616885
271	0.00242339074611664	0.0742319460503631
272	0.00241836742497981	0.0739942203759685
273	0.00241346517577767	0.0737580240849308
274	0.00240868562832475	0.0735234089252423
275	0.00240402156487107	0.0732904310114227
276	0.00239945808425546	0.0730592148579684
277	0.00239498354494572	0.0728298640767873
278	0.00239059864543378	0.0726023263403016
279	0.00238630245439708	0.0723765573346607
280	0.00238209404051304	0.0721523910758383
281	0.00237798504531384	0.0719296621706831
282	0.00237396592274308	0.0717084192677635
283	0.00237004226073623	0.0714884976288391
284	0.00236621708609164	0.0712697349326243
285	0.00236247200518847	0.0710522331795740
286	0.00235880678519607	0.0708359784680225
287	0.00235521304421127	0.0706210202172247
288	0.00235170102678239	0.0704074608399303
289	0.00234827143140137	0.0701952939754139
290	0.00234492612071335	0.0699845726201709
291	0.00234166905283928	0.0697753593412081
292	0.00233851140365005	0.0695674974529444
293	0.00233546155504882	0.0693607104111326
294	0.00233251298777759	0.0691550154339834
295	0.00232964777387679	0.0689505631150817
296	0.00232685799710453	0.0687472958484571
297	0.00232413248158991	0.0685451905488072
298	0.00232146494090557	0.0683442637088563
299	0.00231885840184987	0.0681444142101469
300	0.00231628003530204	0.0679459730161291
301	0.00231372774578631	0.0677489637654120
302	0.00231121433898807	0.0675532070526568
303	0.00230873981490731	0.0673586462867254
304	0.00230632489547133	0.0671652805453433
305	0.00230397307313979	0.0669730702480081
306	0.00230172323063016	0.0667816069132137
307	0.00229956395924091	0.0665908868517914
308	0.00229753623716533	0.0664003767179693
309	0.00229563075117767	0.0662099928574520
310	0.00229383585974574	0.0660198764394696
311	0.00229212664999068	0.0658302974541213
312	0.00229046889580786	0.0656415702244991
313	0.00228884373791516	0.0654538808391768
314	0.00228722067549825	0.0652674903623549
315	0.00228560017421842	0.0650823919221845
316	0.00228400691412389	0.0648982593042339
317	0.00228244066238403	0.0647150246373361
318	0.00228090118616819	0.0645326155625016
319	0.00227941176854074	0.0643507639068311
320	0.00227796821855009	0.0641695714559132
321	0.00227655307389796	0.0639890958372829
322	0.00227516447193921	0.0638093612131582
323	0.00227380450814962	0.0636303733544959
324	0.00227248715236783	0.0634520579507476
325	0.00227121636271477	0.0632743706804209
326	0.00226999656297267	0.0630972111250624
327	0.00226883543655276	0.0629205775246112
328	0.00226771133020520	0.0627446113784193
329	0.00226661935448647	0.0625692341099137
330	0.00226554926484823	0.0623946359640267
331	0.00226450525224209	0.0622208382840910
332	0.00226348079741001	0.0620478694594255
333	0.00226244307123125	0.0618760431490738
334	0.00226135109551251	0.0617057176036644
335	0.00226021371781826	0.0615367604263069
336	0.00225904351100326	0.0613690183389650
337	0.00225784513168037	0.0612023744064879
338	0.00225665583275259	0.0610364773870627
339	0.00225551426410675	0.0608709620232389
340	0.00225443416275084	0.0607057755280187
341	0.00225343299098313	0.0605407506941100
342	0.00225251773372293	0.0603759010727802
343	0.00225169165059924	0.0602114258482009
344	0.00225094170309603	0.0600473664738891
345	0.00225024111568928	0.0598840479557386
346	0.00224956660531461	0.0597217061136477
347	0.00224889814853668	0.0595604765176085
348	0.00224820338189602	0.0594006597809365
349	0.00224747252650559	0.0592422201889007
350	0.00224669487215579	0.0590851546915627
351	0.00224586483091116	0.0589293795455488
352	0.00224499241448939	0.0587747428257616
353	0.00224408367648721	0.0586210785610060
354	0.00224311184138060	0.0584685707407689
355	0.00224211253225803	0.0583169928339183
356	0.00224113999865949	0.0581659015988583
357	0.00224023056216538	0.0580151925718978
358	0.00223939470015466	0.0578647971447771
359	0.00223864591680467	0.0577146610109052
360	0.00223797955550253	0.0575646995653132
361	0.00223738024942577	0.0574151111724931
362	0.00223682541400194	0.0572658958318219
363	0.00223627896048129	0.0571174393384523
364	0.00223571248352528	0.0569699126580724
365	0.00223510735668242	0.0568234030788354
366	0.00223444867879152	0.0566778363030546
367	0.00223371223546565	0.0565334876844826
368	0.00223292154259980	0.0563902635236217
369	0.00223209499381483	0.0562479734433014
370	0.00223121792078018	0.0561067373349413
371	0.00223030801862478	0.0559664534604041
372	0.00222936365753412	0.0558270436610802
373	0.00222837086766958	0.0556887672678644
374	0.00222736014984548	0.0555513130346723
375	0.00222636503167450	0.0554143257049579
376	0.00222541927359998	0.0552774753320417
377	0.00222451356239617	0.0551408784047088
378	0.00222369702532887	0.0550039765042757
379	0.00222293310798705	0.0548669517252429
380	0.00222220527939498	0.0547300734470377
381	0.00222150818444788	0.0545934816301517
382	0.00222082599066198	0.0544572486918815
383	0.00222015357576311	0.0543214489892285
384	0.00221946462988853	0.0541863779539658
385	0.00221874658018351	0.0540520002136700
386	0.00221798499114811	0.0539183777092003
387	0.00221718614920974	0.0537855665960832
388	0.00221633352339268	0.0536535988215347
389	0.00221537030301988	0.0535228033761485
390	0.00221433537080884	0.0533928580763574
391	0.00221327575854957	0.0532632823715957
392	0.00221225270070136	0.0531332845964407
393	0.00221129925921559	0.0530025150898694
394	0.00221041566692293	0.0528712062295787
395	0.00220959819853306	0.0527394084530748
396	0.00220884475857019	0.0526072730096887
397	0.00220815232023597	0.0524749802534075
398	0.00220751529559493	0.0523423723481893
399	0.00220690015703440	0.0522097788478964
400	0.00220629083923996	0.0520774693708426
401	0.00220566010102630	0.0519456135328896
402	0.00220500351861119	0.0518141575845358
403	0.00220428616739810	0.0516833811409401
404	0.00220346241258085	0.0515537708556224
405	0.00220252899453044	0.0514253754008337
406	0.00220153178088367	0.0512977427118576
407	0.00220054318197072	0.0511703513615159
408	0.00219960580579937	0.0510428099608677
409	0.00219877180643380	0.0509149859682332
410	0.00219805748201907	0.0507867117938567
411	0.00219745421782136	0.0506581499881215
412	0.00219697435386479	0.0505292867115776
413	0.00219657947309315	0.0504005645549828
414	0.00219624396413565	0.0502721154513555
415	0.00219593709334731	0.0501443588150963
416	0.00219560903497040	0.0500176762555647
417	0.00219522858969867	0.0498923008792004
418	0.00219479645602405	0.0497681388278184
419	0.00219429749995470	0.0496452074521254
420	0.00219371984712780	0.0495235733572519
421	0.00219307141378522	0.0494032597527764
422	0.00219235126860440	0.0492843388508881
423	0.00219158804975450	0.0491666143744073
424	0.00219080829992890	0.0490498567068262
425	0.00219004461541772	0.0489338708219721
426	0.00218929536640644	0.0488186998161322
427	0.00218861154280603	0.0487037793628579
428	0.00218801992014051	0.0485888957109718
429	0.00218752375803888	0.0484738774871937
430	0.00218712654896081	0.0483587469809235
431	0.00218680873513222	0.0482437087661243
432	0.00218653818592429	0.0481289779169284
433	0.00218628486618400	0.0480148472309903
434	0.00218599941581488	0.0479018095610713
435	0.00218562944792211	0.0477902484830930
436	0.00218515610322356	0.0476803395511953
437	0.00218463526107371	0.0475714752648714
438	0.00218412838876247	0.0474627956784526
439	0.00218367669731379	0.0473537950516056
440	0.00218329066410661	0.0472444080793381
441	0.00218295282684267	0.0471348230913333
442	0.00218266155570745	0.0470253034808282
443	0.00218238565139473	0.0469162302181536
444	0.00218213256448507	0.0468074831254757
445	0.00218187575228512	0.0466991317534258
446	0.00218159542419016	0.0465912810541684
447	0.00218135258182883	0.0464828276524418
448	0.00218119961209595	0.0463729932125450
449	0.00218111905269325	0.0462618531208795
450	0.00218117493204772	0.0461490252617630
451	0.00218129088170826	0.0460359614740233
452	0.00218139518983662	0.0459240191860408
453	0.00218144571408629	0.0458137090331145
454	0.00218144361861050	0.0457051047827079
455	0.00218139239586890	0.0455980433554467
456	0.00218126340769231	0.0454925952062986
457	0.00218102918006480	0.0453888231791650
458	0.00218070787377656	0.0452864909014579
459	0.00218035257421434	0.0451850655651095
460	0.00217999308370054	0.0450842125887530
461	0.00217957282438874	0.0449845597443290
462	0.00217915466055274	0.0448851652168824
463	0.00217883824370801	0.0447847131178032
464	0.00217867828905582	0.0446825509583591
465	0.00217862217687070	0.0445796567224150
466	0.00217862287536263	0.0444768774975741
467	0.00217865011654794	0.0443746701836965
468	0.00217867502942681	0.0442733775153842
469	0.00217862939462066	0.0441737329158607
470	0.00217844941653311	0.0440765824403635
471	0.00217816047370434	0.0439814299782523
472	0.00217789295129478	0.0438861205536915
473	0.00217768503353000	0.0437896486512331
474	0.00217753532342613	0.0436920697051164
475	0.00217741471715271	0.0435940934289551
476	0.00217731203883886	0.0434963706025601
477	0.00217726710252464	0.0433984730622025
478	0.00217725778929889	0.0433007874838991
479	0.00217725243419409	0.0432037298066350
480	0.00217728153802454	0.0431068272996139
481	0.00217730342410505	0.0430103972734587
482	0.00217731646262109	0.0429141026181678
483	0.00217734160833061	0.0428172618751754
484	0.00217734207399189	0.0427202506382880
485	0.00217729900032282	0.0426232144522161
486	0.00217719795182347	0.0425266122591410
487	0.00217703008092940	0.0424309377854899
488	0.00217682239599526	0.0423359073184900
489	0.00217659026384354	0.0422414278138758
490	0.00217635976150632	0.0421469539208111
491	0.00217608967795968	0.0420530980130458
492	0.00217583007179201	0.0419588887982608
493	0.00217560864984989	0.0418635149305006
494	0.00217546336352825	0.0417660246350162
495	0.00217538233846426	0.0416670229265073
496	0.00217539980076253	0.0415660282804987
497	0.00217548850923777	0.0414644805996864
498	0.00217560469172895	0.0413635868683538
499	0.00217568827793002	0.0412645253892233
500	0.00217566592618823	0.0411688801506270
501	0.00217555859126151	0.0410757168068295
502	0.00217539211735129	0.0409834034255384
503	0.00217515323311090	0.0408915695606682
504	0.00217483472079039	0.0408006363125189
505	0.00217452086508274	0.0407091337559010
506	0.00217420281842351	0.0406188884922118
507	0.00217390502803028	0.0405301990907562
508	0.00217363075353205	0.0404433707613258
509	0.00217337394133210	0.0403587099838509
510	0.00217313109897077	0.0402758423081911
511	0.00217293365858495	0.0401929180027393
512	0.00217275507748127	0.0401092466069906
513	0.00217262399382889	0.0400228408756099
514	0.00217253412120044	0.0399351411169511
515	0.00217249779962003	0.0398479229228865
516	0.00217244983650744	0.0397640394735155
517	0.00217237323522568	0.0396839916148323
518	0.00217227754183114	0.0396065624364063
519	0.00217216275632381	0.0395297953411348
520	0.00217196601442993	0.0394531853513857
521	0.00217164447531104	0.0393778827460883
522	0.00217125471681356	0.0393030356685078
523	0.00217083608731627	0.0392294066040121
524	0.00217040511779487	0.0391586335428262
525	0.00217001698911190	0.0390891185168665
526	0.00216969544999301	0.0390187440457610
527	0.00216940860264003	0.0389485182714083
528	0.00216913013719022	0.0388799153195338
529	0.00216884445399046	0.0388110103507367
530	0.00216851872391999	0.0387394538577396
531	0.00216816156171262	0.0386666214782696
532	0.00216781534254551	0.0385941988521522
533	0.00216750800609589	0.0385238261295856
534	0.00216725282371044	0.0384578886689460
535	0.00216707913205028	0.0383999074837223
536	0.00216670753434300	0.0383397049536587
537	0.00216594384983182	0.0382762775785592
538	0.00216492684558034	0.0382093670832022
539	0.00216400087811053	0.0381418345191532
540	0.00216335197910666	0.0380762191967911
541	0.00216322951018810	0.0380182105434527
542	0.00216384767554700	0.0379638269865486
543	0.00216515851207078	0.0379079835096371
544	0.00216697994619608	0.0378478824281633
545	0.00216873898170888	0.0377796696208441
546	0.00216986052691937	0.0377046466921576
547	0.00217028381302953	0.0376264474847788
548	0.00216986914165318	0.0375485273642424
549	0.00216853735037148	0.0374700655250684
550	0.00216851104050875	0.0373862159446115
551	0.00216944725252688	0.0372943156505096
552	0.00217026122845709	0.0371948268552393
553	0.00217062584124506	0.0370876903243415
554	0.00217063422314823	0.0369744902136661
555	0.00217086006887257	0.0368565750202691
556	0.00217168359085917	0.0367366198844365
557	0.00217333389446139	0.0366179902923089
558	0.00217520492151380	0.0365055222214489
559	0.00217735930345953	0.0363989268828379
560	0.00217989622615278	0.0362948799989486
561	0.00218218914233148	0.0361929373650313
562	0.00218337331898510	0.0360952982315566
563	0.00218334258534014	0.0360031668789861
564	0.00218267459422350	0.0359164347282970
565	0.00218327785842121	0.0358259074263709
566	0.00218478986062109	0.0357323831766613
567	0.00218628486618400	0.0356407009316082
568	0.00218717823736370	0.0355541837032878
569	0.00218810839578509	0.0354684446310340
570	0.00218950468115509	0.0353798210233857
571	0.00219132192432880	0.0352898077350939
572	0.00219312333501875	0.0352032631624105
573	0.00219470378942788	0.0351216897506825
574	0.00219624466262758	0.0350430872698357
575	0.00219769426621497	0.0349668325207232
576	0.00219921371899545	0.0348907447652291
577	0.00220073387026787	0.0348146632036084
578	0.00220189546234906	0.0347411169755571
579	0.00220266659744084	0.0346709906397723
580	0.00220335088670254	0.0346029299517318
581	0.00220441212877631	0.0345334268361349
582	0.00220568710938096	0.0344636306025612
583	0.00220694229938090	0.0343953363703663
584	0.00220778142102063	0.0343317134471291
585	0.00220840680412948	0.0342711898638801
586	0.00220918958075345	0.0342105456551256
587	0.00221028062514961	0.0341483087804335
588	0.00221155025064945	0.0340857321718722
589	0.00221262848936021	0.0340257969907294
590	0.00221327040344477	0.0339701711720447
591	0.00221382197923958	0.0339157212994328
592	0.00221463292837143	0.0338590756656850
593	0.00221568299457431	0.0338002476834536
594	0.00221663806587458	0.0337421719871394
595	0.00221735378727317	0.0336860578920049
596	0.00221781618893147	0.0336323156986267
597	0.00221854937262833	0.0335763615415818
598	0.00221944716759026	0.0335192352645532
599	0.00222040712833405	0.0334620135127967
600	0.00222118711099029	0.0334070010299716
601	0.00222168792970479	0.0333552391102974
602	0.00222226395271719	0.0333034646405690
603	0.00222314614802599	0.0332492852291915
604	0.00222415360622108	0.0331944668247999
605	0.00222491659224033	0.0331425043831940
606	0.00222548074088991	0.0330928151078481
607	0.00222606561146677	0.0330432676957988
608	0.00222685118205845	0.0329919294492632
609	0.00222776737064123	0.0329394248514915
610	0.00222856528125703	0.0328881273856459
611	0.00222914991900325	0.0328388559750911
612	0.00222967215813696	0.0327902430984905
613	0.00223027612082660	0.0327410035871776
614	0.00223089917562902	0.0326919064005024
615	0.00223159370943904	0.0326424199112209
616	0.00223220372572541	0.0325942119579761
617	0.00223267357796431	0.0325479546353574
618	0.00223318464122713	0.0325018105164931
619	0.00223382539115846	0.0324548068463436
620	0.00223452528007329	0.0324076203371064
621	0.00223521492443979	0.0323608420227011
622	0.00223574461415410	0.0323159121305201
623	0.00223621330223978	0.0322717412934261
624	0.00223674834705889	0.0322269489155855
625	0.00223741959780455	0.0321807181589735
626	0.00223810039460659	0.0321343595121550
627	0.00223862659186125	0.0320895965338640
628	0.00223898189142346	0.0320467200450126
629	0.00223940517753363	0.0320033656176157
630	0.00223994115367532	0.0319591502432520
631	0.00224046804942191	0.0319154809550034
632	0.00224099168553948	0.0318722406601999
633	0.00224151695147157	0.0318293462383901
634	0.00224200123921037	0.0317872344442667
635	0.00224240729585290	0.0317463094678345
636	0.00224286760203540	0.0317050646827976
637	0.00224337354302406	0.0316635307571698
638	0.00224387994967401	0.0316221418141514
639	0.00224433047696948	0.0315814632696666
640	0.00224476191215217	0.0315410072081393
641	0.00224520126357675	0.0315004580229005
642	0.00224571884609759	0.0314589681934680
643	0.00224618683569133	0.0314179637343914
644	0.00224661384709179	0.0313773423196444
645	0.00224696588702500	0.0313375794554511
646	0.00224719592370093	0.0312994208756604
647	0.00224745529703796	0.0312612926914075
648	0.00224792957305908	0.0312209746426041
649	0.00224846135824919	0.0311803226050585
650	0.00224888790398836	0.0311411572696076
651	0.00224907766096294	0.0311049841172621
652	0.00224925274960697	0.0310692713810958
653	0.00224959733895957	0.0310317848179312
654	0.00225007277913392	0.0309929445472725
655	0.00225053518079221	0.0309543688319650
656	0.00225086417049170	0.0309172830857210
657	0.00225107907317579	0.0308814007884960
658	0.00225135171785951	0.0308447437762136
659	0.00225181272253394	0.0308057505872138
660	0.00225234660319984	0.0307658292928437
661	0.00225260667502880	0.0307290568947748
662	0.00225281831808388	0.0306928747602900
663	0.00225313822738826	0.0306555400055150
664	0.00225360831245780	0.0306166430386177
665	0.00225411006249487	0.0305776302854682
666	0.00225451029837132	0.0305399701044891
667	0.00225487444549799	0.0305028133859302
668	0.00225530029274523	0.0304650081673768
669	0.00225570634938777	0.0304275617655495
670	0.00225618621334434	0.0303892494804954
671	0.00225669890642166	0.0303504692525335
672	0.00225742696784437	0.0303088555078765
673	0.00225824583321810	0.0302657520784058
674	0.00225890940055251	0.0302237266955729
675	0.00225965632125735	0.0301796663751565
676	0.00226077018305659	0.0301300701754271
677	0.00226207915693522	0.0300768029775494
678	0.00226355204358697	0.0300198708322252
679	0.00226480886340141	0.0299633944086943
680	0.00226568034850061	0.0299088069191509
681	0.00226705172099173	0.0298477667517269
682	0.00226899189874530	0.0297817649987341
683	0.00227044196799397	0.0297239308229897
684	0.00227083079516888	0.0296801141016132
685	0.00227063032798469	0.0296468079626750
686	0.00227071624249220	0.0296140588006576
687	0.00227132183499634	0.0295744957128373
688	0.00227220240049064	0.0295301931965126
689	0.00227262079715729	0.0294910212301294
690	0.00227220938540995	0.0294620960014845
691	0.00227158050984144	0.0294395237202233
692	0.00227161310613155	0.0294130617333359
693	0.00227250251919031	0.0293806877657159
694	0.00227351253852248	0.0293496187990209
695	0.00227373186498880	0.0293252085707997
696	0.00227321521379054	0.0293048020772616
697	0.00227286363951862	0.0292780380628082
698	0.00227316841483116	0.0292392648980641
699	0.00227355421520770	0.0291972576124246
700	0.00227314908988774	0.0291638974459787
701	0.00227228365838528	0.0291375365517519
702	0.00227167387492955	0.0291106928334288
703	0.00227153906598687	0.0290790966289584
704	0.00227158446796238	0.0290463421450748
705	0.00227133254520595	0.0290189653595738
706	0.00227055232971907	0.0289996358658882
707	0.00226965965703130	0.0289830344296757
708	0.00226904288865626	0.0289635364689335
709	0.00226867897436023	0.0289409422903999
710	0.00226814788766205	0.0289202522177966
711	0.00226715882308781	0.0289039347898620
712	0.00226594135165215	0.0288880881632839
713	0.00226473342627287	0.0288694941765616
714	0.00226353667676449	0.0288484194547695
715	0.00226207054220140	0.0288293776020531
716	0.00226033688522875	0.0288133991708138
717	0.00225864816457033	0.0287968953940511
718	0.00225710496306419	0.0287787885876906
719	0.00225571566261351	0.0287591487434034
720	0.00225433055311441	0.0287402868810013
721	0.00225289002992213	0.0287227461773578
722	0.00225156778469682	0.0287039039906779
723	0.00225045904517174	0.0286822555736317
724	0.00224953773431480	0.0286578701616393
725	0.00224859407171607	0.0286330565317363
726	0.00224752468056977	0.0286084388995830
727	0.00224644457921386	0.0285820199372775
728	0.00224541733041406	0.0285525305871024
729	0.00224446714855731	0.0285192198795666
730	0.00224358309060335	0.0284823463783940
731	0.00224272301420569	0.0284428460043374
732	0.00224187155254185	0.0284012557996358
733	0.00224125292152166	0.0283552063120661
734	0.00224095955491066	0.0283039016388805
735	0.00224093580618501	0.0282487335641301
736	0.00224107760004699	0.0281918646320155
737	0.00224134651944041	0.0281346458292049
738	0.00224188622087240	0.0280753692304842
739	0.00224286783486605	0.0280117567725874
740	0.00224417820572853	0.0279455769449521
741	0.00224558357149363	0.0278801411456233
742	0.00224703061394393	0.0278159534643856
743	0.00224867649376392	0.0277505956987707
744	0.00225068558938801	0.0276816712839239
745	0.00225277012214065	0.0276130078663630
746	0.00225472403690219	0.0275471396444743
747	0.00225654593668878	0.0274841832613209
748	0.00225849659182131	0.0274203822122248
749	0.00226065563037992	0.0273545630533216
750	0.00226274947635829	0.0272903871701745
751	0.00226463028229773	0.0272299755610164
752	0.00226641213521361	0.0271716104849480
753	0.00226825708523393	0.0271128816970534
754	0.00227012229152024	0.0270542616331940
755	0.00227185315452516	0.0269977779849322
756	0.00227330066263676	0.0269453528188706
757	0.00227460218593478	0.0268950178957392
758	0.00227593048475683	0.0268442644028911
759	0.00227726530283690	0.0267932409180887
760	0.00227838871069253	0.0267449480237811
761	0.00227921572513878	0.0267004818505610
762	0.00227988767437637	0.0266580377992679
763	0.00228059268556535	0.0266150270230698
764	0.00228134985081852	0.0265712120776949
765	0.00228196056559682	0.0265293593303781
766	0.00228234101086855	0.0264906088636312
767	0.00228258455172181	0.0264537797192792
768	0.00228288467042148	0.0264162570912200
769	0.00228319084271789	0.0263788266516062
770	0.00228332658298314	0.0263439545089036
771	0.00228337361477315	0.0263106118235058
772	0.00228345696814358	0.0262770326133045
773	0.00228353170678020	0.0262438215159983
774	0.00228358805179596	0.0262110789289011
775	0.00228356732986867	0.0261795896036989
776	0.00228348025120795	0.0261492293523032
777	0.00228334241546690	0.0261199020187347
778	0.00228325161151588	0.0260901794447765
779	0.00228318874724209	0.0260602840030702
780	0.00228309142403305	0.0260310093856176
781	0.00228294683620334	0.0260025509855208
782	0.00228281156159937	0.0259741275732384
783	0.00228270678780973	0.0259454200142904
784	0.00228262110613287	0.0259165281573665
785	0.00228243716992438	0.0258892767977715
786	0.00228227861225605	0.0258618941953462
787	0.00228219619020820	0.0258335733691781
788	0.00228211586363614	0.0258054089219786
789	0.00228197081014514	0.0257783574307248
790	0.00228180037811399	0.0257518647347076
791	0.00228165579028428	0.0257251770485898
792	0.00228155357763171	0.0256980776399459
793	0.00228143739514053	0.0256713836177985
794	0.00228129327297211	0.0256452360642063
795	0.00228110887110233	0.0256198655135983
796	0.00228094449266791	0.0255943909715712
797	0.00228082295507193	0.0255683751711445
798	0.00228065112605691	0.0255432392311938
799	0.00228046439588070	0.0255183734590094
800	0.00228027487173677	0.0254936318001398
801	0.00228009303100407	0.0254688737556587
802	0.00227991188876331	0.0254441845247882
803	0.00227970397099853	0.0254199421439557
804	0.00227947463281453	0.0253960840006358
805	0.00227928697131574	0.0253715918386773
806	0.00227912864647806	0.0253466290208691
807	0.00227894657291472	0.0253220177735746
808	0.00227869115769863	0.0252983374121279
809	0.00227841711603105	0.0252748088020841
810	0.00227823806926608	0.0252498436138892
811	0.00227804691530764	0.0252251135176204
812	0.00227776030078530	0.0252018885850772
813	0.00227744155563414	0.0251793680726052
814	0.00227722781710327	0.0251555713681365
815	0.00227707857266068	0.0251311173696922
816	0.00227677961811423	0.0251092465478410
817	0.00227641174569726	0.0250888916675189
818	0.00227614119648933	0.0250677852899069
819	0.00227598892524838	0.0250454643924203
820	0.00227579474449158	0.0250242951736279
821	0.00227542431093752	0.0250061097391583
822	0.00227503548376262	0.0249887425406411
823	0.00227480800822377	0.0249693997280189
824	0.00227463431656361	0.0249495483367902
825	0.00227432767860591	0.0249317396575189
826	0.00227395165711641	0.0249149609567991
827	0.00227362965233624	0.0248973774344160
828	0.00227335956878960	0.0248790479902535
829	0.00227304548025131	0.0248615202407389
830	0.00227266247384250	0.0248453598435521
831	0.00227225152775645	0.0248299881464689
832	0.00227188738062978	0.0248144534808141
833	0.00227155839093030	0.0247989808044154
834	0.00227118656039238	0.0247847680257312
835	0.00227077445015311	0.0247717300119187
836	0.00227041542530060	0.0247584780072026
837	0.00227008247748017	0.0247452742704671
838	0.00226970040239394	0.0247331223014117
839	0.00226928712800145	0.0247217020434204
840	0.00226889038458467	0.0247100420422898
841	0.00226848479360342	0.0246984771268453
842	0.00226800562813878	0.0246879803909674
843	0.00226746452972293	0.0246783255948565
844	0.00226693414151669	0.0246684003542019
845	0.00226647360250354	0.0246573843387406
846	0.00226596789434552	0.0246470511873334
847	0.00226530293002725	0.0246391690950931
848	0.00226465729065239	0.0246310872504286
849	0.00226413528434932	0.0246212558063200
850	0.00226367427967489	0.0246106604783129
851	0.00226307171396911	0.0246024371161979
852	0.00226234388537705	0.0245963123977215
853	0.00226166984066367	0.0245893838834144
854	0.00226115668192506	0.0245799493798090
855	0.00226061441935599	0.0245710661771663
856	0.00225991499610245	0.0245646772889404
857	0.00225928844884038	0.0245572434470860
858	0.00225884234532714	0.0245470317835616
859	0.00225838227197528	0.0245369437248411
860	0.00225778599269688	0.0245290517691501
861	0.00225714547559619	0.0245219253208538
862	0.00225666607730091	0.0245124269452394
863	0.00225631077773869	0.0245011697429282
864	0.00225587794557214	0.0244913620169204
865	0.00225534895434976	0.0244832908639915
866	0.00225485838018358	0.0244747778971419
867	0.00225444301031530	0.0244651916095973
868	0.00225409795530140	0.0244546181080338
869	0.00225370214320719	0.0244447866060907
870	0.00225317408330739	0.0244369966554498
871	0.00225276220589876	0.0244272377266737
872	0.00225248024798930	0.0244152542638245
873	0.00225209398195148	0.0244048561846609
874	0.00225157616659999	0.0243964093105804
875	0.00225100875832140	0.0243887033463259
876	0.00225065019913018	0.0243776318399960
877	0.00225035706534982	0.0243654341823828
878	0.00224996032193303	0.0243547867588946
879	0.00224942597560585	0.0243463306609831
880	0.00224896240979433	0.0243367438643262
881	0.00224861991591752	0.0243251786790147
882	0.00224823527969420	0.0243143819461758
883	0.00224775052629411	0.0243052315223048
884	0.00224722689017653	0.0242965986354287
885	0.00224673515185714	0.0242873454600581
886	0.00224634399637580	0.0242760719184127
887	0.00224584108218551	0.0242662703800858
888	0.00224527227692306	0.0242570635879976
889	0.00224469671957195	0.0242475658443755
890	0.00224415236152709	0.0242370729151728
891	0.00224360334686935	0.0242262178885664
892	0.00224291463382542	0.0242174338130339
893	0.00224217423237860	0.0242092299141508
894	0.00224154139868915	0.0241989505453150
895	0.00224083894863725	0.0241895981385561
896	0.00223990925587714	0.0241838811217055
897	0.00223905360326171	0.0241768045377917
898	0.00223825569264591	0.0241685467083304
899	0.00223741657100618	0.0241610588037482
900	0.00223648315295577	0.0241553066498413
901	0.00223549827933311	0.0241504936110901
902	0.00223459117114544	0.0241444813054683
903	0.00223371293395758	0.0241380963871040
904	0.00223280210047960	0.0241323767785104
905	0.00223185447975993	0.0241273309164979
906	0.00223098718561232	0.0241209870958855
907	0.00223022722639143	0.0241128845447623
908	0.00222942628897727	0.0241055485008806
909	0.00222864258103073	0.0240980480202876
910	0.00222792802378535	0.0240895387236633
911	0.00222727889195085	0.0240801150823489
912	0.00222656945697963	0.0240719763386436
913	0.00222585466690362	0.0240642006546430
914	0.00222524325363338	0.0240550066274533
915	0.00222466723062098	0.0240454927136324
916	0.00222399435006082	0.0240378574759376
917	0.00222326698713005	0.0240313001212277
918	0.00222267908975482	0.0240223944912997
919	0.00222217245027423	0.0240120738935185
920	0.00222143693827093	0.0240057141338178
921	0.00222062668763101	0.0240007185401144
922	0.00222004251554608	0.0239919421338818
923	0.00221943506039679	0.0239837262183239
924	0.00221865158528090	0.0239788146298112
925	0.00221778312698007	0.0239757415248947
926	0.00221701711416245	0.0239712244516815
927	0.00221632048487663	0.0239658186822092
928	0.00221550208516419	0.0239627627921251
929	0.00221465458162129	0.0239602864514266
930	0.00221386551856995	0.0239567887684897
931	0.00221308437176049	0.0239530647463966
932	0.00221226224675775	0.0239500392798206
933	0.00221146433614194	0.0239466541869832
934	0.00221064430661500	0.0239436858236651
935	0.00220993184484541	0.0239390058146411
936	0.00220917025581002	0.0239353643292117
937	0.00220835907384753	0.0239328192454867
938	0.00220759771764278	0.0239297180136694
939	0.00220698281191289	0.0239243373680833
940	0.00220630154944956	0.0239202028339853
941	0.00220561306923628	0.0239161421192191
942	0.00220507197082043	0.0239094872140152
943	0.00220461236312985	0.0239014703284898
944	0.00220408197492361	0.0238947934635190
945	0.00220357067883015	0.0238879689211184
946	0.00220317067578435	0.0238794423848468
947	0.00220278999768198	0.0238709011046946
948	0.00220240280032158	0.0238627334207822
949	0.00220202980563045	0.0238546478952662
950	0.00220175553113222	0.0238450883592916
951	0.00220145657658577	0.0238360765502628
952	0.00220107054337859	0.0238286138036541
953	0.00220071012154222	0.0238207784263575
954	0.00220043584704399	0.0238115032304640
955	0.00220013828948140	0.0238025352711087
956	0.00219973037019372	0.0237953637272667
957	0.00219928869046271	0.0237888404491888
958	0.00219896296039224	0.0237805527071460
959	0.00219869124703109	0.0237716983954919
960	0.00219827028922737	0.0237658294001936
961	0.00219776574522257	0.0237618559324653
962	0.00219736318103969	0.0237565151491751
963	0.00219703232869506	0.0237501380448028
964	0.00219662417657673	0.0237452292614522
965	0.00219618552364409	0.0237408287685105
966	0.00219578761607409	0.0237356083262756
967	0.00219544395804405	0.0237293469276593
968	0.00219512660987675	0.0237225133746555
969	0.00219477503560483	0.0237161626459133
970	0.00219441275112331	0.0237099230244452
971	0.00219409889541566	0.0237028769383345
972	0.00219377572648227	0.0236960748423458
973	0.00219341600313783	0.0236900856977300
974	0.00219306419603527	0.0236841543700185
975	0.00219269632361829	0.0236787378416758
976	0.00219237478449941	0.0236725987371399
977	0.00219206372275949	0.0236662805655416
978	0.00219170120544732	0.0236607858056411
979	0.00219130446203053	0.0236557880272784
980	0.00219094101339579	0.0236500457260423
981	0.00219070049934089	0.0236419865791948
982	0.00219037104398012	0.0236353700197810
983	0.00218992028385401	0.0236307393204934
984	0.00218953378498554	0.0236249336166915
985	0.00218928628601134	0.0236166895579595
986	0.00218897196464241	0.0236096501106642
987	0.00218851584941149	0.0236051634655372
988	0.00218810350634158	0.0235999944643037
989	0.00218776520341635	0.0235936733482177
990	0.00218732422217727	0.0235893602360156
991	0.00218680663965642	0.0235864795240686
992	0.00218641106039286	0.0235815242529490
993	0.00218604295514524	0.0235760502938311
994	0.00218558101914823	0.0235722027710208
995	0.00218511209823191	0.0235684862994277
996	0.00218468089587986	0.0235640377266266
997	0.00218428811058402	0.0235588131682517
998	0.00218391092494130	0.0235532315273812
999	0.00218344852328300	0.0235491495253232
1000	0.00218303571455181	0.0235443224798232
